The unsteady overtopping of barriers by gravity currents and dam-break flows

The collision of a gravitationally-driven horizontal current with a barrier following release from a confining lock is investigated using a shallow water model of the motion, together with a sophisticated boundary condition capturing the local interaction. The boundary condition permits several overtopping modes: supercritical, subcritical, and blocked flow. The model is analysed both mathematically and numerically to reveal aspects of the unsteady motion and to compute the proportion of the fluid trapped upstream of the barrier. Several problems are treated. Firstly, the idealised problem of a uniform incident current is analysed to classify the unsteady dynamical regimes. Then, the extreme regimes of a very close or distant barrier are tackled, showing the progression of the interaction through the overtopping modes. Next, the trapped volume of fluid at late times is investigated numerically, demonstrating regimes in which the volume is determined purely by volumetric considerations, and others where transient inertial effects are significant. For a Boussinesq gravity current, even when the volume of the confined region behind the barrier is equal to the fluid volume, $30\%$ of the fluid escapes the domain, and a confined volume $3$ times larger is required for the overtopped volume to be negligible. For a subaerial dam-break flow, the proportion that escapes is in excess of $60\%$ when the confined volume equals the fluid volume, and a barrier as tall as the initial release is required for negligible overtopping. Finally, we compare our predictions to experiments, showing a good agreement across a range of parameters.

==> Figures/Baines_Davies_Regimes.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Baines_Davies_Regimes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{294.30851073bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43341953)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Baines_Davies_Regimes.pdf}}%
    \put(0.1424916,0.31574195){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Supercritical flow\end{tabular}}}}%
    \put(0.1424916,0.13606732){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Subcritical flow\end{tabular}}}}%
    \put(0.01352995,0.37946252){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bar{h}_0$\end{tabular}}}}%
    \put(0.07933225,0.39517685){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bar{u}_0$\end{tabular}}}}%
    \put(0.07433296,0.09641652){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bar{u}_0$\end{tabular}}}}%
    \put(0.21613642,0.0892365){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bar{B}$\end{tabular}}}}%
    \put(0.88478392,0.06670551){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bar{B}$\end{tabular}}}}%
    \put(0.33528956,0.17850093){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$F_0=\frac{\bar{u}_0}{\sqrt{g \bar{h}_0}}$\end{tabular}}}}%
    \put(0.51960849,0.00366684){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bar{B}/\bar{h}_0$\end{tabular}}}}%
    \put(0.01423508,0.08002585){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bar{h}_0$\end{tabular}}}}%
    \put(0.66241652,0.01316578){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Complete Blocking\end{tabular}}}}%
    \put(0.6319786,0.16103539){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Partially blocked with lee jump\end{tabular}}}}%
    \put(0.65950242,0.30668239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Partially blocked, no lee jump\end{tabular}}}}%
    \put(0.48943993,0.36151672){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Partially blocked or \\supercritical\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/Configuration_Wall.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Configuration_Wall.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{368.50393701bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26923077)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Configuration_Wall.pdf}}%
    \put(0.96219113,0.02119317){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Configuration_Wall.pdf}}%
    \put(0.57261124,0.07686019){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$u$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Configuration_Wall.pdf}}%
    \put(0.86304216,0.07904082){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$B$\end{tabular}}}}%
    \put(0.46988343,0.07503932){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h$\end{tabular}}}}%
    \put(0.41784721,0.24542697){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$1$\end{tabular}}}}%
    \put(0.65380971,-0.00188376){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$1$\end{tabular}}}}%
    \put(0.89227125,-0.00188376){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$L$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Configuration_Wall.pdf}}%
    \put(0.89282168,0.23128322){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\epsilon$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Configuration_Wall.pdf}}%
    \put(0.22304048,0.06734701){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$u$\end{tabular}}}}%
    \put(0.08526804,0.1288855){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h$\end{tabular}}}}%
    \put(0.03323182,0.24542701){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$1$\end{tabular}}}}%
    \put(0.26919432,-0.00188376){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$1$\end{tabular}}}}%
    \put(0.3461174,-0.00188376){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x_f$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/Overtopping_Experiment/GonzalezJuez/Ac.csv <==
0.3411949685534592, 0.7695906432748538
0.5714285714285716, 0.7374269005847953
0.9117250673854449, 0.68187134502924
1.1413971248876904, 0.5707602339181284
1.3615229110512135, 0.40482456140350864
1.591194968553459, 0.32953216374269
1.8219901168014374, 0.27470760233918146


==> Figures/Overtopping_Experiment/GonzalezJuez/Ad.csv <==
0.34175651392632544, 0.7637426900584794
0.5714285714285716, 0.7301169590643277
0.9117250673854449, 0.6745614035087719
1.1413971248876904, 0.560526315789474
1.3615229110512135, 0.4011695906432746
1.591194968553459, 0.3236842105263156
1.8219901168014374, 0.265204678362573


==> Figures/Overtopping_Experiment/GonzalezJuez/As.csv <==
0.34123989218328843, 0.9147368421052633
0.911805929919137, 0.7090526315789476
1.3620485175202157, 0.4336842105263159


==> Figures/Overtopping_Experiment/GonzalezJuez/Au.csv <==
0.34175651392632544, 0.7769005847953216
0.5714285714285716, 0.7447368421052634
0.9117250673854449, 0.687719298245614
1.1419586702605566, 0.5809941520467836
1.3620844564240793, 0.4128654970760235
1.5911949685534585, 0.335380116959064
1.8225516621743036, 0.28274853801169586


==> Figures/Overtopping_Experiment/GonzalezJuez/Bc.csv <==
0.36844077961019495, 1.088829787234042
0.6079460269865069, 1.0551861702127652
0.9801349325337334, 1.0551861702127652
1.2196401799100447, 0.9235372340425525
1.4591454272863564, 0.6909574468085093
1.7098950524737635, 0.5490691489361694
1.9499625187406298, 0.5037234042553189


==> Figures/Overtopping_Experiment/GonzalezJuez/Bd.csv <==
0.36844077961019495, 1.0800531914893603
0.6079460269865069, 1.0493351063829777
0.9801349325337334, 1.0478723404255312
1.2196401799100447, 0.917686170212765
1.4591454272863564, 0.6836436170212759
1.7098950524737635, 0.5395611702127656
1.9505247376311847, 0.48909574468085015


==> Figures/Overtopping_Experiment/GonzalezJuez/Bu.csv <==
0.36844077961019495, 1.0976063829787224
0.6079460269865069, 1.0624999999999991
0.9801349325337334, 1.063962765957446
1.2196401799100447, 0.9293882978723391
1.4591454272863564, 0.6982712765957437
1.7098950524737635, 0.5571143617021272
1.9505247376311847, 0.5183510638297859


==> Figures/Overtopping_Experiment/GonzalezJuez/Cc.csv <==
0.3373968492123023, 0.8511848341232229
0.5675168792198049, 0.8
0.90960240060015, 0.632227488151659
1.1391597899474872, 0.6113744075829386
1.3591522880720186, 0.4199052132701424
1.5898349587396856, 0.27109004739336506
1.8205176294073517, 0.18009478672985813


==> Figures/Overtopping_Experiment/GonzalezJuez/Cd.csv <==
0.3379594898724685, 0.7668246445497631
0.5686421605401346, 0.7213270142180097
0.9107276819204806, 0.5582938388625593
1.138597149287321, 0.5317535545023697
1.3608402100525128, 0.35450236966824655
1.5898349587396838, 0.23033175355450242
1.821080270067517, 0.1327014218009479


==> Figures/Overtopping_Experiment/GonzalezJuez/Cs.csv <==
0.3370232558139534, 0.8403260663507113
0.908702175543886, 0.6200265402843603
1.3598229557389336, 0.45132132701421823


==> Figures/Overtopping_Experiment/GonzalezJuez/Cu.csv <==
0.33683420855213875, 0.9317535545023697
0.5675168792198049, 0.8786729857819906
0.90960240060015, 0.7047393364928913
1.1380345086271566, 0.6890995260663508
1.359714928732183, 0.4881516587677728
1.5892723180795203, 0.3137440758293839
1.821080270067517, 0.228436018957346


==> Figures/Overtopping_Experiment/GonzalezJuez/Dc.csv <==
0.36956521739130466, 0.7491686460807605
0.6090704647676164, 0.7102137767220906
0.9790104947526235, 0.6000000000000001
1.2196401799100451, 0.4793349168646084
1.460269865067466, 0.3995249406175776
1.7098950524737635, 0.27790973871734037
1.9505247376311843, 0.17814726840855144


==> Figures/Overtopping_Experiment/GonzalezJuez/Dd.csv <==
0.37012743628185873, 0.6365795724465562
0.6085082458770614, 0.6456057007125895
0.9790104947526235, 0.5068883610451311
1.2207646176911542, 0.41187648456057024
1.460269865067466, 0.33111638954869393
1.7098950524737635, 0.23135391923990545
1.9510869565217392, 0.14204275534441813


==> Figures/Overtopping_Experiment/GonzalezJuez/Du.csv <==
0.36956521739130466, 0.8612826603325416
0.6090704647676164, 0.7719714964370552
0.9790104947526235, 0.6902612826603329
1.2207646176911542, 0.5458432304038006
1.4613943028485759, 0.46793349168646126
1.7098950524737635, 0.32731591448931185
1.9510869565217392, 0.21235154394299327


==> Figures/Overtopping_Experiment/GonzalezJuezOld/A+.csv <==
0.34543577870653186, 0.9364319282645919
0.9152225582700391, 0.7456911633507639
1.3634052627915683, 0.49640620326536533


==> Figures/Overtopping_Experiment/GonzalezJuezOld/Ax.csv <==
0.3449047565447767, 0.8061238809472242
0.5748373525848498, 0.7784255520488468
0.9141605139465296, 0.7280649540517965
1.1430310656630915, 0.6286027730076222
1.3634052627915683, 0.47815048649143455
1.5928068366698862, 0.4057571268706748
1.8222084105482041, 0.3566555438235506


==> Figures/Overtopping_Experiment/GonzalezJuezOld/Bx.csv <==
0.3729245256058529, 1.0976470068158428
0.6126689501818108, 1.0675061889146082
0.9826514768001395, 1.0668782552083331
1.2229274854660663, 0.9481987847222215
1.461077157772117, 0.7384689268261311
1.711984848237421, 0.6066028485082295
1.9506661046334415, 0.5682988924254113


==> Figures/Overtopping_Experiment/GonzalezJuezOld/C+.csv <==
0.3394755492558472, 0.8425196850393701
0.9103472714386962, 0.6220472440944884
1.3589652728561292, 0.4501687289088865


==> Figures/Overtopping_Experiment/GonzalezJuezOld/Cx.csv <==
0.34053862508858934, 0.8497187851518562
0.57016300496102, 0.8002249718785153
0.9108788093550677, 0.6301462317210349
1.1389085754783839, 0.6103487064116986
1.3589652728561292, 0.4204724409448821
1.5891211906449323, 0.2706411698537685
1.8192771084337345, 0.1793025871766032


==> Figures/Overtopping_Experiment/GonzalezJuezOld/Dx.csv <==
0.37136782423812953, 0.7483146067415736
0.6100283486888731, 0.7087640449438202
0.9794472005669732, 0.5982022471910113
1.2197023387668313, 0.47775280898876415
1.4588944011339464, 0.3995505617977533
1.709780297661232, 0.2782022471910115
1.9489723600283488, 0.17842696629213517


==> Figures/Overtopping_Experiment/adverse_slope/bump_dry.txt <==
ULB/LRH Châtelet - adverse slope and slope (bump), dry bed

Time	G2	Time	G4	Time	G8	Time	G10	Time	G11	Time	G13	Time	G20
(s)	(m)	(s)	(m)	(s)	(m)	(s)	(m)	(s)	(m)	(s)	(m)	(s)	(m)
0.1	0	0.1	0	0.1	0	0.1	0	0.1	0	0.1	0	0.1	0
0.2	0	0.2	0	0.2	0	0.2	0.001	0.2	-0.006	0.2	0.003	0.2	-0.001
0.3	0	0.3	0	0.3	0.001	0.3	0	0.3	0.014	0.3	0.005	0.3	0
0.4	0	0.4	0	0.4	0	0.4	0	0.4	-0.004	0.4	0.005	0.4	0
0.5	0	0.5	0	0.5	0.001	0.5	0.001	0.5	0.014	0.5	0	0.5	-0.001
0.7	0	0.7	0	0.7	0	0.7	0	0.7	0.004	0.7	0.003	0.7	-0.001
0.8	-0.002	0.8	0	0.8	0	0.8	0	0.8	0.004	0.8	0.006	0.8	-0.001
0.9	-0.004	0.9	0	0.9	0	0.9	0	0.9	0.004	0.9	0.008	0.9	0
1.0	0.018	1.0	0	1.0	0	1.0	0.001	1.0	0.014	1.0	0.005	1.0	-0.001
1.1	0.067	1.1	0	1.1	0	1.1	0.001	1.1	-0.004	1.1	0.006	1.1	-0.001
1.2	0.079	1.2	0	1.2	0.001	1.2	0	1.2	0.002	1.2	0.005	1.2	-0.001
1.3	0.097	1.3	0	1.3	0	1.3	0	1.3	0.002	1.3	0.005	1.3	0
1.4	0.106	1.4	0.036	1.4	0.001	1.4	0.001	1.4	-0.006	1.6	0.005	1.4	0
1.5	0.129	1.5	0.077	1.6	0.001	1.5	0	1.5	0.014	1.8	0.006	1.5	0
1.6	0.142	1.6	0.076	1.7	0.001	1.6	0	1.6	0.017	1.9	0.008	1.6	-0.001
1.8	0.15	1.8	0.08	1.8	0.001	1.8	0.001	1.8	0.043	2.0	0.005	1.8	-0.001
1.9	0.16	1.9	0.087	1.9	0	1.9	0	1.9	0.001	2.1	0.003	1.9	-0.001
2.0	0.169	2.0	0.096	2.0	0	2.0	0.001	2.0	0.006	2.2	0.005	2.0	-0.002
2.1	0.18	2.1	0.104	2.1	0	2.1	0	2.1	0.043	2.3	0.003	2.1	-0.001
2.2	0.187	2.2	0.113	2.3	0	2.2	0	2.2	-0.006	2.4	0.005	2.2	-0.001
2.3	0.196	2.3	0.122	2.4	0	2.3	0.001	2.3	0.014	2.5	0.005	2.3	-0.001
2.4	0.201	2.4	0.129	2.5	0.001	2.4	0.001	2.4	0.003	2.6	0	2.4	-0.001
2.5	0.206	2.5	0.136	2.6	0.001	2.5	0	2.5	-0.004	2.7	0.006	2.5	-0.001
2.6	0.212	2.6	0.143	2.7	0.001	2.6	0	2.6	0.013	2.9	0.005	2.6	-0.002
2.7	0.216	2.7	0.149	2.8	0.011	2.7	0	2.7	0.007	3.0	0.005	2.7	-0.001
2.9	0.222	2.9	0.157	2.9	0.061	2.9	0	2.9	0.015	3.1	0.006	2.9	-0.001
3.0	0.227	3.0	0.164	3.0	0.09	3.0	0.001	3.0	0.004	3.2	0	3.0	-0.001
3.1	0.228	3.1	0.169	3.1	0.105	3.1	0.001	3.1	0.004	3.3	0.008	3.1	-0.001
3.2	0.231	3.2	0.175	3.2	0.107	3.2	0.001	3.2	0.009	3.4	0	3.2	-0.001
3.3	0.235	3.3	0.18	3.4	0.109	3.3	0.049	3.3	0	3.5	0.006	3.3	-0.001
3.4	0.239	3.4	0.185	3.5	0.11	3.4	0.074	3.4	0.001	3.6	0	3.4	-0.001
3.5	0.242	3.5	0.19	3.6	0.106	3.5	0.078	3.5	0.011	3.7	0	3.5	-0.002
3.6	0.241	3.6	0.198	3.7	0.106	3.6	0.073	3.6	0.019	3.8	0	3.6	-0.002
3.7	0.246	3.7	0.199	3.8	0.112	3.7	0.077	3.7	0.039	4.0	0.008	3.7	-0.001
3.8	0.246	3.8	0.204	3.9	0.112	3.8	0.076	3.8	0.058	4.1	0.008	3.8	-0.001
4.0	0.247	4.0	0.208	4.0	0.116	4.0	0.082	4.0	0.058	4.2	0.008	4.0	-0.001
4.1	0.253	4.1	0.213	4.1	0.115	4.1	0.085	4.1	0.057	4.3	0.008	4.1	-0.002
4.2	0.254	4.2	0.216	4.2	0.112	4.2	0.091	4.2	0.07	4.4	0.006	4.2	-0.001
4.3	0.256	4.3	0.219	4.3	0.115	4.3	0.088	4.3	0.072	4.5	0.028	4.3	-0.002
4.4	0.257	4.4	0.22	4.5	0.115	4.4	0.091	4.4	0.077	4.6	0.049	4.4	-0.002
4.5	0.259	4.5	0.225	4.6	0.12	4.5	0.094	4.5	0.082	4.7	0.055	4.5	-0.001
4.6	0.263	4.6	0.229	4.7	0.12	4.6	0.097	4.6	0.102	4.8	0.068	4.6	-0.001
4.7	0.266	4.7	0.233	4.8	0.125	4.7	0.099	4.7	0.092	4.9	0.071	4.7	-0.001
4.8	0.268	4.8	0.234	4.9	0.126	4.8	0.101	4.8	0.097	5.1	0.087	4.8	-0.002
4.9	0.268	4.9	0.236	5.0	0.129	4.9	0.105	4.9	0.107	5.2	0.089	4.9	-0.001
5.1	0.272	5.1	0.239	5.1	0.13	5.1	0.109	5.1	0.101	5.3	0.101	5.1	-0.001
5.2	0.272	5.2	0.242	5.2	0.135	5.2	0.112	5.2	0.11	5.4	0.108	5.2	-0.002
5.3	0.275	5.3	0.242	5.3	0.136	5.3	0.117	5.3	0.117	5.5	0.093	5.3	-0.002
5.4	0.276	5.4	0.246	5.4	0.139	5.4	0.119	5.4	0.107	5.6	0.1	5.4	-0.002
5.5	0.278	5.5	0.246	5.5	0.142	5.5	0.121	5.5	0.112	5.7	0.111	5.5	-0.002
5.6	0.277	5.6	0.249	5.7	0.144	5.6	0.126	5.6	0.123	5.8	0.116	5.6	-0.001
5.7	0.28	5.7	0.25	5.8	0.146	5.7	0.127	5.7	0.122	5.9	0.125	5.7	-0.002
5.8	0.28	5.8	0.252	5.9	0.15	5.8	0.13	5.8	0.139	6.0	0.139	5.8	-0.002
5.9	0.282	5.9	0.255	6.0	0.151	5.9	0.13	5.9	0.129	6.2	0.141	5.9	-0.002
6.0	0.282	6.0	0.257	6.1	0.154	6.0	0.131	6.0	0.142	6.3	0.153	6.0	-0.002
6.2	0.284	6.2	0.257	6.2	0.155	6.2	0.136	6.2	0.143	6.4	0.144	6.2	-0.002
6.3	0.285	6.3	0.259	6.3	0.158	6.3	0.136	6.3	0.157	6.5	0.153	6.3	-0.002
6.4	0.286	6.4	0.261	6.4	0.159	6.4	0.139	6.4	0.167	6.6	0.164	6.4	-0.002
6.5	0.286	6.5	0.259	6.5	0.162	6.5	0.138	6.5	0.172	6.7	0.151	6.5	-0.002
6.6	0.287	6.6	0.262	6.6	0.163	6.6	0.145	6.6	0.181	6.8	0.153	6.6	0.004
6.7	0.287	6.7	0.262	6.8	0.165	6.7	0.144	6.7	0.21	6.9	0.159	6.7	0.011
6.8	0.287	6.8	0.262	6.9	0.168	6.8	0.148	6.8	0.223	7.0	0.148	6.8	0.029
6.9	0.288	6.9	0.266	7.0	0.17	6.9	0.15	6.9	0.231	7.1	0.147	6.9	0.024
7.0	0.29	7.0	0.266	7.1	0.172	7.0	0.153	7.0	0.266	7.3	0.153	7.0	0.023
7.1	0.289	7.1	0.267	7.2	0.174	7.1	0.156	7.1	0.276	7.4	0.143	7.1	0.018
7.3	0.291	7.3	0.267	7.3	0.174	7.3	0.157	7.3	0.34	7.5	0.147	7.3	0.016
7.4	0.293	7.4	0.269	7.4	0.176	7.4	0.162	7.4	0.379	7.6	0.151	7.4	0.021
7.5	0.294	7.5	0.27	7.5	0.179	7.5	0.164	7.5	0.425	7.7	0.145	7.5	0.021
7.6	0.294	7.6	0.272	7.6	0.181	7.6	0.169	7.6	0.446	7.8	0.148	7.6	0.023
7.7	0.295	7.7	0.275	7.7	0.184	7.7	0.177	7.7	0.454	7.9	0.148	7.7	0.027
7.8	0.297	7.8	0.275	7.9	0.183	7.8	0.195	7.8	0.458	8.0	0.144	7.8	0.029
7.9	0.298	7.9	0.275	8.0	0.186	7.9	0.227	7.9	0.459	8.1	0.148	7.9	0.035
8.0	0.298	8.0	0.277	8.1	0.19	8.0	0.264	8.0	0.459	8.2	0.143	8.0	0.035
8.1	0.3	8.1	0.279	8.2	0.19	8.1	0.298	8.1	0.459	8.4	0.145	8.1	0.034
8.2	0.303	8.2	0.28	8.3	0.191	8.2	0.316	8.2	0.459	8.5	0.143	8.2	0.04
8.4	0.303	8.4	0.281	8.4	0.193	8.4	0.352	8.4	0.42	8.6	0.148	8.4	0.041
8.5	0.303	8.5	0.282	8.5	0.195	8.5	0.378	8.5	0.405	8.7	0.145	8.5	0.047
8.6	0.307	8.6	0.282	8.6	0.193	8.6	0.406	8.6	0.424	8.8	0.138	8.6	0.049
8.7	0.306	8.7	0.282	8.7	0.197	8.7	0.43	8.7	0.404	8.9	0.142	8.7	0.049
8.8	0.308	8.8	0.284	8.8	0.2	8.8	0.449	8.8	0.409	9.0	0.138	8.8	0.052
8.9	0.309	8.9	0.285	9.0	0.2	8.9	0.459	8.9	0.395	9.1	0.162	8.9	0.046
9.0	0.311	9.0	0.289	9.1	0.205	9.0	0.471	9.0	0.395	9.2	0.148	9.0	0.047
9.1	0.311	9.1	0.288	9.2	0.211	9.1	0.474	9.1	0.394	9.3	0.143	9.1	0.047
9.2	0.312	9.2	0.289	9.3	0.214	9.2	0.491	9.2	0.407	9.5	0.13	9.2	0.05
9.3	0.313	9.3	0.29	9.4	0.234	9.3	0.519	9.3	0.399	9.6	0.139	9.3	0.049
9.5	0.316	9.5	0.293	9.5	0.269	9.5	0.517	9.5	0.396	9.7	0.137	9.5	0.046
9.6	0.316	9.6	0.293	9.6	0.304	9.6	0.515	9.6	0.415	9.8	0.138	9.6	0.046
9.7	0.317	9.7	0.292	9.7	0.339	9.7	0.519	9.7	0.421	9.9	0.133	9.7	0.048
9.8	0.318	9.8	0.291	9.8	0.372	9.8	0.531	9.8	0.419	10.0	0.139	9.8	0.046
9.9	0.319	9.9	0.295	9.9	0.418	9.9	0.541	9.9	0.432	10.1	0.127	9.9	0.049
10.0	0.321	10.0	0.295	10.1	0.463	10.0	0.537	10.0	0.443	10.2	0.128	10.0	0.046
10.1	0.322	10.1	0.296	10.2	0.467	10.1	0.529	10.1	0.444	10.3	0.147	10.1	0.051
10.2	0.322	10.2	0.298	10.3	0.477	10.2	0.525	10.2	0.432	10.4	0.158	10.2	0.047
10.3	0.322	10.3	0.299	10.4	0.485	10.3	0.534	10.3	0.439	10.5	0.165	10.3	0.045
10.4	0.322	10.4	0.296	10.5	0.485	10.4	0.545	10.4	0.439	10.7	0.145	10.4	0.047
10.5	0.323	10.5	0.3	10.6	0.498	10.5	0.54	10.5	0.429	10.8	0.138	10.5	0.04
10.7	0.325	10.7	0.299	10.7	0.508	10.7	0.532	10.7	0.427	10.9	0.128	10.7	0.042
10.8	0.324	10.8	0.298	10.8	0.504	10.8	0.53	10.8	0.429	11.0	0.133	10.8	0.041
10.9	0.326	10.9	0.299	10.9	0.503	10.9	0.545	10.9	0.419	11.1	0.145	10.9	0.04
11.0	0.325	11.0	0.3	11.0	0.525	11.0	0.555	11.0	0.428	11.2	0.151	11.0	0.034
11.1	0.325	11.1	0.299	11.2	0.54	11.1	0.554	11.1	0.439	11.3	0.142	11.1	0.032
11.2	0.327	11.2	0.3	11.3	0.528	11.2	0.539	11.2	0.449	11.4	0.137	11.2	0.036
11.3	0.326	11.3	0.298	11.4	0.526	11.3	0.533	11.3	0.453	11.5	0.137	11.3	0.041
11.4	0.326	11.4	0.297	11.5	0.538	11.4	0.539	11.4	0.443	11.6	0.137	11.4	0.044
11.5	0.326	11.5	0.297	11.6	0.533	11.5	0.526	11.5	0.451	11.8	0.134	11.5	0.037
11.6	0.325	11.6	0.298	11.7	0.536	11.6	0.535	11.6	0.449	11.9	0.144	11.6	0.032
11.8	0.325	11.8	0.295	11.8	0.54	11.8	0.559	11.8	0.455	12.0	0.14	11.8	0.028
11.9	0.325	11.9	0.295	11.9	0.544	11.9	0.571	11.9	0.459	12.1	0.141	11.9	0.031
12.0	0.323	12.0	0.292	12.0	0.547	12.0	0.559	12.0	0.458	12.2	0.134	12.0	0.038
12.1	0.323	12.1	0.29	12.1	0.542	12.1	0.542	12.1	0.448	12.3	0.145	12.1	0.033
12.2	0.324	12.2	0.29	12.3	0.54	12.2	0.55	12.2	0.448	12.4	0.149	12.2	0.028
12.3	0.322	12.3	0.288	12.4	0.548	12.3	0.556	12.3	0.449	12.5	0.143	12.3	0.034
12.4	0.322	12.4	0.286	12.5	0.549	12.4	0.553	12.4	0.444	12.6	0.144	12.4	0.035
12.5	0.319	12.5	0.284	12.6	0.548	12.5	0.56	12.5	0.441	12.7	0.137	12.5	0.031
12.6	0.317	12.6	0.282	12.7	0.539	12.6	0.571	12.6	0.443	12.9	0.146	12.6	0.03
12.7	0.314	12.7	0.281	12.8	0.548	12.7	0.568	12.7	0.445	13.0	0.144	12.7	0.036
12.9	0.312	12.9	0.28	12.9	0.549	12.9	0.55	12.9	0.449	13.1	0.149	12.9	0.029
13.0	0.307	13.0	0.279	13.0	0.543	13.0	0.539	13.0	0.456	13.2	0.148	13.0	0.027
13.1	0.302	13.1	0.279	13.1	0.542	13.1	0.548	13.1	0.459	13.3	0.155	13.1	0.028
13.2	0.299	13.2	0.28	13.2	0.546	13.2	0.559	13.2	0.459	13.4	0.152	13.2	0.031
13.3	0.292	13.3	0.284	13.4	0.544	13.3	0.556	13.3	0.458	13.5	0.148	13.3	0.035
13.4	0.287	13.4	0.292	13.5	0.542	13.4	0.552	13.4	0.458	13.6	0.149	13.4	0.041
13.5	0.28	13.5	0.303	13.6	0.538	13.5	0.547	13.5	0.454	13.7	0.138	13.5	0.032
13.6	0.273	13.6	0.351	13.7	0.539	13.6	0.554	13.6	0.454	13.8	0.149	13.6	0.029
13.7	0.268	13.7	0.378	13.8	0.542	13.7	0.568	13.7	0.446	14.0	0.148	13.7	0.032
13.8	0.262	13.8	0.417	13.9	0.55	13.8	0.553	13.8	0.444	14.1	0.148	13.8	0.037
14.0	0.258	14.0	0.458	14.0	0.541	14.0	0.558	14.0	0.449	14.2	0.144	14.0	0.033
14.1	0.255	14.1	0.475	14.1	0.532	14.1	0.551	14.1	0.449	14.3	0.15	14.1	0.035
14.2	0.252	14.2	0.489	14.2	0.538	14.2	0.553	14.2	0.44	14.4	0.153	14.2	0.031
14.3	0.252	14.3	0.489	14.3	0.543	14.3	0.55	14.3	0.427	14.5	0.144	14.3	0.029
14.4	0.252	14.4	0.501	14.5	0.547	14.4	0.546	14.4	0.429	14.6	0.141	14.4	0.032
14.5	0.253	14.5	0.505	14.6	0.539	14.5	0.541	14.5	0.439	14.7	0.144	14.5	0.033
14.6	0.255	14.6	0.51	14.7	0.526	14.6	0.535	14.6	0.434	14.8	0.137	14.6	0.034
14.7	0.26	14.7	0.513	14.8	0.52	14.7	0.531	14.7	0.439	14.9	0.138	14.7	0.044
14.8	0.273	14.8	0.507	14.9	0.519	14.8	0.53	14.8	0.44	15.1	0.14	14.8	0.035
14.9	0.312	14.9	0.496	15.0	0.52	14.9	0.532	14.9	0.437	15.2	0.134	14.9	0.029
15.1	0.349	15.1	0.497	15.1	0.523	15.1	0.536	15.1	0.439	15.3	0.134	15.1	0.047
15.2	0.407	15.2	0.499	15.2	0.526	15.2	0.53	15.2	0.431	15.4	0.133	15.2	0.045
15.3	0.416	15.3	0.503	15.3	0.523	15.3	0.524	15.3	0.422	15.5	0.13	15.3	0.042
15.4	0.46	15.4	0.506	15.4	0.52	15.4	0.529	15.4	0.417	15.6	0.134	15.4	0.04
15.5	0.469	15.5	0.504	15.5	0.521	15.5	0.535	15.5	0.419	15.7	0.128	15.5	0.037
15.6	0.464	15.6	0.5	15.7	0.528	15.6	0.532	15.6	0.418	15.8	0.134	15.6	0.036
15.7	0.461	15.7	0.496	15.8	0.528	15.7	0.521	15.7	0.414	15.9	0.138	15.7	0.038
15.8	0.456	15.8	0.494	15.9	0.519	15.8	0.517	15.8	0.399	16.0	0.128	15.8	0.038
15.9	0.449	15.9	0.492	16.0	0.508	15.9	0.515	15.9	0.394	16.2	0.124	15.9	0.035
16.0	0.453	16.0	0.49	16.1	0.496	16.0	0.51	16.0	0.401	16.3	0.107	16.0	0.034
16.2	0.454	16.2	0.491	16.2	0.498	16.2	0.501	16.2	0.403	16.4	0.108	16.2	0.035
16.3	0.447	16.3	0.492	16.3	0.502	16.3	0.495	16.3	0.404	16.5	0.115	16.3	0.033
16.4	0.447	16.4	0.49	16.4	0.505	16.4	0.497	16.4	0.394	16.6	0.127	16.4	0.037
16.5	0.453	16.5	0.487	16.5	0.504	16.5	0.506	16.5	0.394	16.7	0.118	16.5	0.036
16.6	0.457	16.6	0.486	16.6	0.496	16.6	0.509	16.6	0.386	16.8	0.104	16.6	0.038
16.7	0.452	16.7	0.484	16.8	0.491	16.7	0.501	16.7	0.374	16.9	0.107	16.7	0.037
16.8	0.446	16.8	0.482	16.9	0.493	16.8	0.492	16.8	0.374	17.0	0.105	16.8	0.033
16.9	0.446	16.9	0.481	17.0	0.495	16.9	0.488	16.9	0.379	17.1	0.108	16.9	0.034
17.0	0.45	17.0	0.482	17.1	0.5	17.0	0.487	17.0	0.374	17.3	0.106	17.0	0.032
17.1	0.457	17.1	0.482	17.2	0.497	17.1	0.485	17.1	0.37	17.4	0.108	17.1	0.031
17.3	0.458	17.3	0.482	17.3	0.487	17.3	0.484	17.3	0.378	17.5	0.099	17.3	0.029
17.4	0.458	17.4	0.479	17.4	0.471	17.4	0.481	17.4	0.372	17.6	0.095	17.4	0.027
17.5	0.455	17.5	0.476	17.5	0.469	17.5	0.472	17.5	0.362	17.7	0.093	17.5	0.027
17.6	0.447	17.6	0.471	17.6	0.475	17.6	0.469	17.6	0.36	17.8	0.097	17.6	0.026
17.7	0.438	17.7	0.466	17.7	0.484	17.7	0.472	17.7	0.351	17.9	0.099	17.7	0.027
17.8	0.439	17.8	0.466	17.9	0.482	17.8	0.478	17.8	0.35	18.0	0.089	17.8	0.029
17.9	0.443	17.9	0.468	18.0	0.473	17.9	0.474	17.9	0.35	18.1	0.087	17.9	0.024
18.0	0.444	18.0	0.465	18.1	0.463	18.0	0.463	18.0	0.35	18.2	0.084	18.0	0.025
18.1	0.445	18.1	0.461	18.2	0.461	18.1	0.455	18.1	0.345	18.4	0.076	18.1	0.021
18.2	0.441	18.2	0.46	18.3	0.465	18.2	0.452	18.2	0.35	18.5	0.083	18.2	0.023
18.4	0.434	18.4	0.457	18.4	0.463	18.4	0.452	18.4	0.335	18.6	0.083	18.4	0.021
18.5	0.437	18.5	0.46	18.5	0.461	18.5	0.454	18.5	0.33	18.7	0.081	18.5	0.016
18.6	0.439	18.6	0.468	18.6	0.458	18.6	0.456	18.6	0.324	18.8	0.074	18.6	0.016
18.7	0.435	18.7	0.466	18.7	0.453	18.7	0.454	18.7	0.33	18.9	0.074	18.7	0.013
18.8	0.434	18.8	0.461	18.8	0.452	18.8	0.45	18.8	0.33	19.0	0.075	18.8	0.012
18.9	0.441	18.9	0.457	19.0	0.452	18.9	0.444	18.9	0.324	19.1	0.074	18.9	0.018
19.0	0.438	19.0	0.452	19.1	0.451	19.0	0.438	19.0	0.326	19.2	0.07	19.0	0.015
19.1	0.435	19.1	0.45	19.2	0.451	19.1	0.434	19.1	0.32	19.3	0.073	19.1	0.011
19.2	0.428	19.2	0.45	19.3	0.446	19.2	0.434	19.2	0.32	19.5	0.066	19.2	0.009
19.3	0.421	19.3	0.447	19.4	0.439	19.3	0.434	19.3	0.313	19.6	0.067	19.3	0.013
19.5	0.417	19.5	0.442	19.5	0.435	19.5	0.432	19.5	0.318	19.7	0.065	19.5	0.01
19.6	0.42	19.6	0.441	19.6	0.436	19.6	0.432	19.6	0.305	19.8	0.067	19.6	0.01
19.7	0.426	19.7	0.441	19.7	0.44	19.7	0.431	19.7	0.3	19.9	0.068	19.7	0.008
19.8	0.423	19.8	0.442	19.8	0.44	19.8	0.428	19.8	0.303	20.0	0.064	19.8	0.007
19.9	0.415	19.9	0.444	19.9	0.435	19.9	0.424	19.9	0.3	20.1	0.055	19.9	0.007
20.0	0.413	20.0	0.441	20.1	0.427	20.0	0.42	20.0	0.291	20.2	0.06	20.0	0.006
20.1	0.415	20.1	0.436	20.2	0.421	20.1	0.417	20.1	0.3	20.3	0.055	20.1	0.005
20.2	0.414	20.2	0.431	20.3	0.421	20.2	0.414	20.2	0.3	20.4	0.056	20.2	0.006
20.3	0.421	20.3	0.43	20.4	0.426	20.3	0.412	20.3	0.295	20.5	0.055	20.3	0.005
20.4	0.418	20.4	0.428	20.5	0.429	20.4	0.413	20.4	0.285	20.7	0.048	20.4	0.004
20.5	0.413	20.5	0.423	20.6	0.423	20.5	0.414	20.5	0.279	20.8	0.056	20.5	0.004
20.7	0.4	20.7	0.423	20.7	0.417	20.7	0.412	20.7	0.285	20.9	0.048	20.7	0.004
20.8	0.394	20.8	0.423	20.8	0.412	20.8	0.407	20.8	0.275	21.0	0.051	20.8	0.004
20.9	0.396	20.9	0.421	20.9	0.409	20.9	0.404	20.9	0.275	21.1	0.046	20.9	0.004
21.0	0.4	21.0	0.416	21.0	0.41	21.0	0.401	21.0	0.275	21.2	0.04	21.0	0.004
21.1	0.402	21.1	0.416	21.2	0.414	21.1	0.398	21.1	0.285	21.3	0.042	21.1	0.005
21.2	0.4	21.2	0.417	21.3	0.416	21.2	0.396	21.2	0.285	21.4	0.034	21.2	0.004
21.3	0.399	21.3	0.417	21.4	0.413	21.3	0.394	21.3	0.275	21.5	0.039	21.3	0.004
21.4	0.399	21.4	0.413	21.5	0.408	21.4	0.392	21.4	0.275	21.6	0.034	21.4	0.004
21.5	0.396	21.5	0.408	21.6	0.402	21.5	0.389	21.5	0.261	21.8	0.04	21.5	0.003
21.6	0.391	21.6	0.407	21.7	0.398	21.6	0.388	21.6	0.263	21.9	0.039	21.6	0.004
21.8	0.385	21.8	0.404	21.8	0.401	21.8	0.389	21.8	0.269	22.0	0.033	21.8	0.003
21.9	0.383	21.9	0.404	21.9	0.403	21.9	0.389	21.9	0.25	22.1	0.036	21.9	0.003
22.0	0.385	22.0	0.403	22.0	0.401	22.0	0.389	22.0	0.25	22.2	0.025	22.0	0.004
22.1	0.384	22.1	0.404	22.1	0.396	22.1	0.388	22.1	0.261	22.3	0.029	22.1	0.004
22.2	0.384	22.2	0.4	22.3	0.391	22.2	0.381	22.2	0.248	22.4	0.029	22.2	0.004
22.3	0.385	22.3	0.397	22.4	0.388	22.3	0.375	22.3	0.261	22.5	0.034	22.3	0.003
22.4	0.385	22.4	0.395	22.5	0.388	22.4	0.374	22.4	0.261	22.6	0.022	22.4	0.004
22.5	0.382	22.5	0.393	22.6	0.389	22.5	0.376	22.5	0.261	22.7	0.025	22.5	0.003
22.6	0.378	22.6	0.396	22.7	0.39	22.6	0.38	22.6	0.248	22.9	0.017	22.6	0.003
22.7	0.372	22.7	0.397	22.8	0.388	22.7	0.379	22.7	0.244	23.0	0.017	22.7	0.003
22.9	0.372	22.9	0.394	22.9	0.382	22.9	0.375	22.9	0.24	23.1	0.017	22.9	0.002
23.0	0.372	23.0	0.389	23.0	0.376	23.0	0.37	23.0	0.241	23.2	0.014	23.0	0.002
23.1	0.37	23.1	0.385	23.1	0.376	23.1	0.365	23.1	0.241	23.3	0.01	23.1	0.003
23.2	0.364	23.2	0.382	23.2	0.383	23.2	0.363	23.2	0.236	23.4	0.014	23.2	0.003
23.3	0.365	23.3	0.377	23.4	0.386	23.3	0.362	23.3	0.241	23.5	0.013	23.3	0.003
23.4	0.368	23.4	0.376	23.5	0.379	23.4	0.366	23.4	0.241	23.6	0.015	23.4	0.003
23.5	0.369	23.5	0.379	23.6	0.372	23.5	0.369	23.5	0.231	23.7	0.01	23.5	0.002
23.6	0.369	23.6	0.38	23.7	0.369	23.6	0.361	23.6	0.231	23.8	0.015	23.6	0.002
23.7	0.364	23.7	0.38	23.8	0.359	23.7	0.353	23.7	0.231	24.0	0.007	23.7	0.002
23.8	0.362	23.8	0.378	23.9	0.363	23.8	0.35	23.8	0.241	24.1	0.007	23.8	0.002
24.0	0.358	24.0	0.371	24.0	0.371	24.0	0.351	24.0	0.236	24.2	0.008	24.0	0.002
24.1	0.356	24.1	0.372	24.1	0.371	24.1	0.352	24.1	0.216	24.3	0.006	24.1	0.002
24.2	0.355	24.2	0.375	24.2	0.365	24.2	0.351	24.2	0.213	24.4	0.006	24.2	0.002
24.3	0.355	24.3	0.369	24.3	0.361	24.3	0.351	24.3	0.211	24.5	0.006	24.3	0.002
24.4	0.353	24.4	0.362	24.5	0.358	24.4	0.349	24.4	0.226	24.6	0	24.4	0.002
24.5	0.349	24.5	0.361	24.6	0.352	24.5	0.343	24.5	0.216	24.7	0.006	24.5	0.002
24.6	0.348	24.6	0.364	24.7	0.35	24.6	0.341	24.6	0.216	24.8	0	24.6	0.002
24.7	0.348	24.7	0.36	24.8	0.356	24.7	0.343	24.7	0.211	24.9	0.008	24.7	0.001
24.8	0.348	24.8	0.357	24.9	0.361	24.8	0.347	24.8	0.202	25.1	0	24.8	0.002
24.9	0.35	24.9	0.356	25.0	0.354	24.9	0.346	24.9	0.216	25.2	0.008	24.9	0.001
25.1	0.348	25.1	0.359	25.1	0.346	25.1	0.339	25.1	0.216	25.3	0.004	25.1	0.002
25.2	0.346	25.2	0.363	25.2	0.345	25.2	0.331	25.2	0.204	25.4	0.006	25.2	0.001
25.3	0.345	25.3	0.363	25.3	0.347	25.3	0.329	25.3	0.211	25.5	0.005	25.3	0.001
25.4	0.344	25.4	0.358	25.4	0.346	25.4	0.329	25.4	0.201	25.6	0.005	25.4	0.002
25.5	0.34	25.5	0.352	25.5	0.346	25.5	0.33	25.5	0.201	25.7	0.004	25.5	0.001
25.6	0.336	25.6	0.347	25.7	0.348	25.6	0.332	25.6	0.201	25.8	0.006	25.6	0.002
25.7	0.335	25.7	0.347	25.8	0.345	25.7	0.331	25.7	0.21	25.9	0.006	25.7	0.002
25.8	0.334	25.8	0.349	25.9	0.336	25.8	0.327	25.8	0.196	26.0	0.003	25.8	0.002
25.9	0.333	25.9	0.352	26.0	0.329	25.9	0.324	25.9	0.191	26.2	0.006	25.9	0.001
26.0	0.329	26.0	0.35	26.1	0.334	26.0	0.322	26.0	0.175	26.3	0.005	26.0	0.002
26.2	0.331	26.2	0.341	26.2	0.341	26.2	0.32	26.2	0.173	26.4	0.008	26.2	0.002
26.3	0.337	26.3	0.341	26.3	0.337	26.3	0.32	26.3	0.186	26.5	0.008	26.3	0.001
26.4	0.337	26.4	0.341	26.4	0.329	26.4	0.317	26.4	0.176	26.6	0.008	26.4	0.001
26.5	0.332	26.5	0.343	26.5	0.328	26.5	0.313	26.5	0.175	26.7	0.006	26.5	0.001
26.6	0.329	26.6	0.343	26.6	0.329	26.6	0.31	26.6	0.18	26.8	0.003	26.6	0.001
26.7	0.326	26.7	0.339	26.8	0.324	26.7	0.312	26.7	0.174	26.9	0.006	26.7	0.001
26.8	0.323	26.8	0.334	26.9	0.323	26.8	0.314	26.8	0.167	27.0	0.008	26.8	0.001
26.9	0.322	26.9	0.334	27.0	0.324	26.9	0.31	26.9	0.18	27.1	0.003	26.9	0.001
27.0	0.324	27.0	0.332	27.1	0.323	27.0	0.304	27.0	0.166	27.3	0.008	27.0	0.002
27.1	0.324	27.1	0.333	27.2	0.323	27.1	0.301	27.1	0.161	27.4	0.004	27.1	0
27.3	0.321	27.3	0.334	27.3	0.318	27.3	0.298	27.3	0.166	27.5	0.005	27.3	0.001
27.4	0.316	27.4	0.334	27.4	0.313	27.4	0.298	27.4	0.154	27.6	0.005	27.4	0.002
27.5	0.314	27.5	0.332	27.5	0.314	27.5	0.297	27.5	0.157	27.7	0.005	27.5	0.001
27.6	0.315	27.6	0.329	27.6	0.319	27.6	0.296	27.6	0.162	27.8	0.008	27.6	0.001
27.7	0.317	27.7	0.325	27.7	0.317	27.7	0.294	27.7	0.162	27.9	0.005	27.7	0.001
27.8	0.319	27.8	0.325	27.9	0.309	27.8	0.293	27.8	0.157	28.0	0.005	27.8	0.001
27.9	0.319	27.9	0.325	28.0	0.306	27.9	0.293	27.9	0.157	28.1	0.005	27.9	0.001
28.0	0.317	28.0	0.323	28.1	0.302	28.0	0.291	28.0	0.156	28.2	0	28.0	0.001
28.1	0.314	28.1	0.322	28.2	0.298	28.1	0.287	28.1	0.142	28.4	0	28.1	0.001
28.2	0.31	28.2	0.322	28.3	0.297	28.2	0.285	28.2	0.144	28.5	0.005	28.2	0
28.4	0.305	28.4	0.32	28.4	0.302	28.4	0.283	28.4	0.142	28.6	0	28.4	0
28.5	0.304	28.5	0.317	28.5	0.309	28.5	0.281	28.5	0.143	28.7	0.006	28.5	0.001
28.6	0.307	28.6	0.317	28.6	0.305	28.6	0.28	28.6	0.143	28.8	0.004	28.6	0.001
28.7	0.306	28.7	0.317	28.7	0.294	28.7	0.279	28.7	0.139	28.9	0.005	28.7	0
28.8	0.304	28.8	0.317	28.8	0.289	28.8	0.278	28.8	0.132	29.0	0.003	28.8	0.001
28.9	0.303	28.9	0.316	29.0	0.29	28.9	0.276	28.9	0.147	29.1	0.003	28.9	0
29.0	0.303	29.0	0.315	29.1	0.295	29.0	0.274	29.0	0.141	29.2	0.006	29.0	0.001
29.1	0.301	29.1	0.311	29.2	0.292	29.1	0.273	29.1	0.147	29.3	0.008	29.1	0.001
29.2	0.299	29.2	0.309	29.3	0.287	29.2	0.272	29.2	0.134	29.5	0	29.2	0.001
29.3	0.299	29.3	0.308	29.4	0.285	29.3	0.27	29.3	0.133	29.6	0.006	29.3	0
29.5	0.299	29.5	0.305	29.5	0.284	29.5	0.267	29.5	0.132	29.7	0.006	29.5	0
29.6	0.298	29.6	0.304	29.6	0.28	29.6	0.264	29.6	0.132	29.8	0.004	29.6	0
29.7	0.297	29.7	0.304	29.7	0.278	29.7	0.263	29.7	0.127	29.9	0.005	29.7	0
29.8	0.295	29.8	0.303	29.8	0.283	29.8	0.265	29.8	0.127	30.0	0.003	29.8	0
29.9	0.295	29.9	0.301	29.9	0.286	29.9	0.266	29.9	0.126	30.1	0.008	29.9	0.001
30.0	0.293	30.0	0.296	30.1	0.283	30.0	0.262	30.0	0.122	30.2	0.004	30.0	0
30.1	0.292	30.1	0.294	30.2	0.275	30.1	0.259	30.1	0.117	30.3	0.006	30.1	0
30.2	0.29	30.2	0.293	30.3	0.271	30.2	0.259	30.2	0.122	30.4	0.008	30.2	0
30.3	0.288	30.3	0.294	30.4	0.269	30.3	0.259	30.3	0.113	30.5	0.004	30.3	-0.001
30.4	0.286	30.4	0.294	30.5	0.272	30.4	0.258	30.4	0.122	30.7	0	30.4	0.001
30.5	0.283	30.5	0.294	30.6	0.277	30.5	0.255	30.5	0.119	30.8	0.008	30.5	0
30.7	0.283	30.7	0.291	30.7	0.276	30.7	0.254	30.7	0.121	30.9	0.004	30.7	0
30.8	0.283	30.8	0.288	30.8	0.268	30.8	0.252	30.8	0.112	31.0	0.006	30.8	0
30.9	0.282	30.9	0.284	30.9	0.263	30.9	0.25	30.9	0.112	31.1	0.005	30.9	0.001
31.0	0.281	31.0	0.284	31.0	0.264	31.0	0.25	31.0	0.121	31.2	0.006	31.0	0
31.1	0.282	31.1	0.284	31.2	0.268	31.1	0.249	31.1	0.112	31.3	0.005	31.1	0
31.2	0.28	31.2	0.284	31.3	0.268	31.2	0.249	31.2	0.112	31.4	0.005	31.2	-0.001
31.3	0.278	31.3	0.282	31.4	0.265	31.3	0.246	31.3	0.108	31.5	0.006	31.3	0
31.4	0.278	31.4	0.28	31.5	0.263	31.4	0.243	31.4	0.111	31.6	0	31.4	0
31.5	0.277	31.5	0.278	31.6	0.259	31.5	0.243	31.5	0.105	31.8	0.004	31.5	0
31.6	0.274	31.6	0.277	31.7	0.254	31.6	0.243	31.6	0.11	31.9	0	31.6	0
31.8	0.272	31.8	0.276	31.8	0.254	31.8	0.244	31.8	0.102	32.0	0	31.8	0
31.9	0.271	31.9	0.276	31.9	0.258	31.9	0.245	31.9	0.095	32.1	0.005	31.9	0
32.0	0.268	32.0	0.276	32.0	0.261	32.0	0.243	32.0	0.101	32.2	0.005	32.0	-0.001
32.1	0.265	32.1	0.275	32.1	0.26	32.1	0.24	32.1	0.093	32.3	0.005	32.1	0
32.2	0.263	32.2	0.271	32.3	0.255	32.2	0.239	32.2	0.1	32.4	0.005	32.2	-0.001
32.3	0.265	32.3	0.267	32.4	0.25	32.3	0.239	32.3	0.1	32.5	0	32.3	-0.001
32.4	0.268	32.4	0.266	32.5	0.251	32.4	0.237	32.4	0.1	32.6	0	32.4	-0.001
32.5	0.267	32.5	0.267	32.6	0.252	32.5	0.235	32.5	0.097	32.7	0.005	32.5	0
32.6	0.264	32.6	0.268	32.7	0.253	32.6	0.235	32.6	0.102	32.9	0.003	32.6	0
32.7	0.26	32.7	0.269	32.8	0.25	32.7	0.233	32.7	0.087	33.0	0.008	32.7	0
32.9	0.258	32.9	0.267	32.9	0.246	32.9	0.231	32.9	0.102	33.1	0.008	32.9	-0.001
33.0	0.257	33.0	0.262	33.0	0.245	33.0	0.231	33.0	0.092	33.2	0.003	33.0	-0.001
33.1	0.258	33.1	0.26	33.1	0.244	33.1	0.233	33.1	0.092	33.3	0.006	33.1	0
33.2	0.258	33.2	0.261	33.2	0.243	33.2	0.233	33.2	0.093	33.4	0.008	33.2	-0.001
33.3	0.257	33.3	0.265	33.4	0.248	33.3	0.231	33.3	0.102	33.5	0.006	33.3	0
33.4	0.251	33.4	0.263	33.5	0.247	33.4	0.228	33.4	0.102	33.6	0.004	33.4	-0.001
33.5	0.248	33.5	0.26	33.6	0.242	33.5	0.226	33.5	0.097	33.7	0.008	33.5	0
33.6	0.247	33.6	0.257	33.7	0.237	33.6	0.225	33.6	0.09	33.8	0.005	33.6	0
33.7	0.248	33.7	0.254	33.8	0.235	33.7	0.225	33.7	0.09	34.0	0.005	33.7	0
33.8	0.25	33.8	0.254	33.9	0.237	33.8	0.225	33.8	0.087	34.1	0	33.8	0
34.0	0.25	34.0	0.255	34.0	0.239	34.0	0.223	34.0	0.087	34.2	0.004	34.0	0
34.1	0.248	34.1	0.255	34.1	0.24	34.1	0.222	34.1	0.081	34.3	0.004	34.1	0
34.2	0.245	34.2	0.253	34.2	0.238	34.2	0.222	34.2	0.08	34.4	0.005	34.2	0
34.3	0.242	34.3	0.251	34.3	0.233	34.3	0.221	34.3	0.091	34.5	0.008	34.3	-0.001
34.4	0.244	34.4	0.25	34.5	0.229	34.4	0.22	34.4	0.086	34.6	0.006	34.4	-0.001
34.5	0.247	34.5	0.249	34.6	0.23	34.5	0.219	34.5	0.078	34.7	0	34.5	0
34.6	0.248	34.6	0.249	34.7	0.235	34.6	0.219	34.6	0.08	34.8	0	34.6	0
34.7	0.249	34.7	0.248	34.8	0.237	34.7	0.218	34.7	0.076	34.9	0.005	34.7	0
34.8	0.25	34.8	0.249	34.9	0.236	34.8	0.215	34.8	0.077	35.1	0.005	34.8	0
34.9	0.258	34.9	0.248	35.0	0.233	34.9	0.214	34.9	0.08	35.2	0.008	34.9	-0.001
35.1	0.299	35.1	0.245	35.1	0.228	35.1	0.215	35.1	0.087	35.3	0	35.1	0
35.2	0.378	35.2	0.242	35.2	0.224	35.2	0.214	35.2	0.082	35.4	0.006	35.2	-0.001
35.3	0.378	35.3	0.242	35.3	0.226	35.3	0.214	35.3	0.071	35.5	0.005	35.3	-0.001
35.4	0.381	35.4	0.244	35.4	0.227	35.4	0.213	35.4	0.07	35.6	0.003	35.4	-0.001
35.5	0.367	35.5	0.245	35.5	0.228	35.5	0.212	35.5	0.071	35.7	0.005	35.5	-0.001
35.6	0.356	35.6	0.243	35.7	0.226	35.6	0.211	35.6	0.07	35.8	0.003	35.6	-0.001
35.7	0.366	35.7	0.24	35.8	0.223	35.7	0.21	35.7	0.071	35.9	0.006	35.7	0
35.8	0.384	35.8	0.24	35.9	0.221	35.8	0.208	35.8	0.07	36.0	0.003	35.8	-0.001
35.9	0.392	35.9	0.244	36.0	0.22	35.9	0.208	35.9	0.063	36.2	0.008	35.9	0
36.0	0.383	36.0	0.251	36.1	0.223	36.0	0.208	36.0	0.065	36.3	0.008	36.0	0
36.2	0.366	36.2	0.275	36.2	0.225	36.2	0.207	36.2	0.062	36.4	0	36.2	0
36.3	0.355	36.3	0.375	36.3	0.225	36.3	0.206	36.3	0.062	36.5	0.005	36.3	0
36.4	0.353	36.4	0.389	36.4	0.222	36.4	0.205	36.4	0.064	36.6	0.006	36.4	-0.001
36.5	0.36	36.5	0.374	36.5	0.218	36.5	0.207	36.5	0.08	36.7	0.006	36.5	-0.001
36.6	0.379	36.6	0.361	36.6	0.217	36.6	0.207	36.6	0.062	36.8	0	36.6	-0.001
36.7	0.391	36.7	0.359	36.8	0.217	36.7	0.205	36.7	0.062	36.9	0.005	36.7	0
36.8	0.387	36.8	0.362	36.9	0.217	36.8	0.203	36.8	0.054	37.0	0.005	36.8	0
36.9	0.369	36.9	0.367	37.0	0.216	36.9	0.202	36.9	0.061	37.1	0.006	36.9	0
37.0	0.35	37.0	0.365	37.1	0.215	37.0	0.203	37.0	0.062	37.3	0.005	37.0	0
37.1	0.338	37.1	0.355	37.2	0.212	37.1	0.202	37.1	0.064	37.4	0.005	37.1	0
37.3	0.332	37.3	0.345	37.3	0.211	37.3	0.2	37.3	0.064	37.5	0	37.3	-0.001
37.4	0.341	37.4	0.34	37.4	0.213	37.4	0.198	37.4	0.061	37.6	0.003	37.4	-0.001
37.5	0.353	37.5	0.349	37.5	0.218	37.5	0.198	37.5	0.053	37.7	0	37.5	-0.001
37.6	0.366	37.6	0.368	37.6	0.218	37.6	0.198	37.6	0.057	37.8	0	37.6	-0.001
37.7	0.377	37.7	0.388	37.7	0.216	37.7	0.199	37.7	0.053	37.9	0.003	37.7	0
37.8	0.381	37.8	0.394	37.9	0.212	37.8	0.199	37.8	0.059	38.0	0.003	37.8	0
37.9	0.376	37.9	0.377	38.0	0.211	37.9	0.199	37.9	0.057	38.1	0.004	37.9	-0.001
38.0	0.363	38.0	0.354	38.1	0.215	38.0	0.197	38.0	0.05	38.2	0.005	38.0	-0.001
38.1	0.351	38.1	0.339	38.2	0.239	38.1	0.195	38.1	0.053	38.4	0.005	38.1	0
38.2	0.34	38.2	0.328	38.3	0.318	38.2	0.193	38.2	0.051	38.5	0.003	38.2	-0.001
38.4	0.334	38.4	0.327	38.4	0.325	38.4	0.194	38.4	0.058	38.6	0	38.4	0
38.5	0.332	38.5	0.334	38.5	0.322	38.5	0.195	38.5	0.058	38.7	0.005	38.5	0
38.6	0.334	38.6	0.345	38.6	0.312	38.6	0.195	38.6	0.053	38.8	0.008	38.6	-0.001
38.7	0.345	38.7	0.359	38.7	0.315	38.7	0.193	38.7	0.053	38.9	0.005	38.7	-0.001
38.8	0.357	38.8	0.37	38.8	0.319	38.8	0.191	38.8	0.048	39.0	0	38.8	0
38.9	0.365	38.9	0.367	39.0	0.328	38.9	0.19	38.9	0.053	39.1	0.006	38.9	0
39.0	0.364	39.0	0.359	39.1	0.331	39.0	0.195	39.0	0.053	39.2	0.006	39.0	0
39.1	0.361	39.1	0.352	39.2	0.325	39.1	0.205	39.1	0.055	39.3	0.008	39.1	-0.001
39.2	0.344	39.2	0.347	39.3	0.318	39.2	0.238	39.2	0.055	39.5	0.005	39.2	-0.001
39.3	0.334	39.3	0.336	39.4	0.324	39.3	0.305	39.3	0.052	39.6	0.006	39.3	-0.001
39.5	0.33	39.5	0.332	39.5	0.337	39.5	0.302	39.5	0.048	39.7	0.005	39.5	-0.001
39.6	0.329	39.6	0.333	39.6	0.355	39.6	0.288	39.6	0.072	39.8	0.003	39.6	-0.001
39.7	0.337	39.7	0.339	39.7	0.336	39.7	0.286	39.7	0.151	39.9	0.008	39.7	-0.001
39.8	0.341	39.8	0.349	39.8	0.316	39.8	0.3	39.8	0.169	40.0	0.003	39.8	-0.001
39.9	0.348	39.9	0.355	39.9	0.297	39.9	0.315	39.9	0.162	40.1	0.005	39.9	0
40.0	0.347	40.0	0.355	40.1	0.295	40.0	0.318	40.0	0.157	40.2	0.019	40.0	-0.001
40.1	0.341	40.1	0.347	40.2	0.294	40.1	0.313	40.1	0.162	40.3	0.024	40.1	0
40.2	0.335	40.2	0.342	40.3	0.304	40.2	0.316	40.2	0.181	40.4	0.029	40.2	-0.001
40.3	0.326	40.3	0.331	40.4	0.315	40.3	0.323	40.3	0.199	40.5	0.025	40.3	0
40.4	0.325	40.4	0.327	40.5	0.338	40.4	0.33	40.4	0.184	40.7	0.033	40.4	-0.001
40.5	0.325	40.5	0.326	40.6	0.341	40.5	0.338	40.5	0.189	40.8	0.05	40.5	0
40.7	0.333	40.7	0.329	40.7	0.331	40.7	0.326	40.7	0.206	40.9	0.055	40.7	0
40.8	0.337	40.8	0.335	40.8	0.314	40.8	0.309	40.8	0.21	41.0	0.063	40.8	-0.001
40.9	0.338	40.9	0.343	40.9	0.301	40.9	0.301	40.9	0.221	41.1	0.063	40.9	0
41.0	0.337	41.0	0.346	41.0	0.304	41.0	0.3	41.0	0.22	41.2	0.057	41.0	0
41.1	0.333	41.1	0.345	41.2	0.299	41.1	0.304	41.1	0.214	41.3	0.067	41.1	-0.001
41.2	0.329	41.2	0.341	41.3	0.304	41.2	0.318	41.2	0.204	41.4	0.063	41.2	-0.001
41.3	0.325	41.3	0.333	41.4	0.31	41.3	0.336	41.3	0.206	41.5	0.079	41.3	-0.001
41.4	0.32	41.4	0.325	41.5	0.314	41.4	0.355	41.4	0.181	41.6	0.081	41.4	0
41.5	0.316	41.5	0.321	41.6	0.324	41.5	0.367	41.5	0.191	41.8	0.076	41.5	-0.001
41.6	0.318	41.6	0.327	41.7	0.333	41.6	0.36	41.6	0.209	41.9	0.069	41.6	-0.001
41.8	0.32	41.8	0.329	41.8	0.341	41.8	0.346	41.8	0.221	42.0	0.059	41.8	0
41.9	0.324	41.9	0.333	41.9	0.34	41.9	0.331	41.9	0.241	42.1	0.052	41.9	-0.001
42.0	0.327	42.0	0.335	42.0	0.342	42.0	0.324	42.0	0.26	42.2	0.051	42.0	-0.001
42.1	0.33	42.1	0.334	42.1	0.331	42.1	0.327	42.1	0.26	42.3	0.043	42.1	-0.001
42.2	0.328	42.2	0.333	42.3	0.328	42.2	0.333	42.2	0.243	42.4	0.037	42.2	-0.002
42.3	0.321	42.3	0.327	42.4	0.32	42.3	0.342	42.3	0.231	42.5	0.03	42.3	-0.001
42.4	0.314	42.4	0.322	42.5	0.323	42.4	0.354	42.4	0.236	42.6	0.028	42.4	0
42.5	0.316	42.5	0.317	42.6	0.328	42.5	0.367	42.5	0.226	42.7	0.034	42.5	-0.001
42.6	0.319	42.6	0.314	42.7	0.343	42.6	0.376	42.6	0.241	42.9	0.101	42.6	-0.001
42.7	0.321	42.7	0.317	42.8	0.351	42.7	0.371	42.7	0.258	43.0	0.075	42.7	-0.002
42.9	0.317	42.9	0.323	42.9	0.359	42.9	0.364	42.9	0.258	43.1	0.066	42.9	-0.001
43.0	0.318	43.0	0.33	43.0	0.359	43.0	0.36	43.0	0.266	43.2	0.059	43.0	-0.001
43.1	0.317	43.1	0.33	43.1	0.358	43.1	0.36	43.1	0.275	43.3	0.051	43.1	0
43.2	0.315	43.2	0.329	43.2	0.353	43.2	0.363	43.2	0.275	43.4	0.041	43.2	0
43.3	0.314	43.3	0.321	43.4	0.346	43.3	0.367	43.3	0.286	43.5	0.035	43.3	-0.001
43.4	0.312	43.4	0.312	43.5	0.347	43.4	0.367	43.4	0.285	43.6	0.031	43.4	-0.001
43.5	0.31	43.5	0.309	43.6	0.354	43.5	0.368	43.5	0.29	43.7	0.028	43.5	-0.001
43.6	0.312	43.6	0.309	43.7	0.363	43.6	0.376	43.6	0.284	43.8	0.025	43.6	-0.001
43.7	0.313	43.7	0.312	43.8	0.37	43.7	0.39	43.7	0.27	44.0	0.019	43.7	-0.001
43.8	0.313	43.8	0.312	43.9	0.379	43.8	0.407	43.8	0.264	44.1	0.01	43.8	-0.001
44.0	0.313	44.0	0.314	44.0	0.384	44.0	0.415	44.0	0.27	44.2	0.021	44.0	0.001
44.1	0.309	44.1	0.319	44.1	0.384	44.1	0.411	44.1	0.267	44.3	0.061	44.1	0.016
44.2	0.306	44.2	0.32	44.2	0.381	44.2	0.401	44.2	0.261	44.4	0.054	44.2	0.012
44.3	0.307	44.3	0.316	44.3	0.378	44.3	0.396	44.3	0.275	44.5	0.049	44.3	0.022
44.4	0.307	44.4	0.309	44.5	0.38	44.4	0.397	44.4	0.276	44.6	0.043	44.4	0.013
44.5	0.305	44.5	0.308	44.6	0.385	44.5	0.395	44.5	0.278	44.7	0.038	44.5	0.012
44.6	0.304	44.6	0.315	44.7	0.387	44.6	0.391	44.6	0.277	44.8	0.036	44.6	0.006
44.7	0.305	44.7	0.321	44.8	0.394	44.7	0.394	44.7	0.29	44.9	0.034	44.7	0.004
44.8	0.305	44.8	0.323	44.9	0.403	44.8	0.391	44.8	0.284	45.1	0.029	44.8	0.004
44.9	0.301	44.9	0.325	45.0	0.413	44.9	0.395	44.9	0.27	45.2	0.025	44.9	0.003
45.1	0.3	45.1	0.326	45.1	0.416	45.1	0.399	45.1	0.251	45.3	0.024	45.1	0.003
45.2	0.301	45.2	0.327	45.2	0.419	45.2	0.406	45.2	0.26	45.4	0.024	45.2	0.003
45.3	0.302	45.3	0.328	45.3	0.422	45.3	0.407	45.3	0.253	45.5	0.021	45.3	0.003
45.4	0.303	45.4	0.332	45.4	0.425	45.4	0.399	45.4	0.256	45.6	0.017	45.4	0.003
45.5	0.301	45.5	0.336	45.5	0.418	45.5	0.391	45.5	0.264	45.7	0.028	45.5	0.003
45.6	0.298	45.6	0.343	45.7	0.411	45.6	0.39	45.6	0.269	45.8	0.044	45.6	0.002
45.7	0.302	45.7	0.352	45.8	0.406	45.7	0.389	45.7	0.27	45.9	0.04	45.7	0.001
45.8	0.304	45.8	0.362	45.9	0.4	45.8	0.388	45.8	0.269	46.0	0.033	45.8	0.003
45.9	0.3	45.9	0.371	46.0	0.402	45.9	0.386	45.9	0.28	46.2	0.034	45.9	0.004
46.0	0.298	46.0	0.373	46.1	0.409	46.0	0.385	46.0	0.27	46.3	0.034	46.0	0.004
46.2	0.302	46.2	0.369	46.2	0.408	46.2	0.389	46.2	0.261	46.4	0.024	46.2	0.003
46.3	0.308	46.3	0.365	46.3	0.41	46.3	0.395	46.3	0.261	46.5	0.017	46.3	0.002
46.4	0.311	46.4	0.37	46.4	0.41	46.4	0.396	46.4	0.248	46.6	0.015	46.4	0.003
46.5	0.308	46.5	0.378	46.5	0.407	46.5	0.391	46.5	0.241	46.7	0.019	46.5	0.002
46.6	0.312	46.6	0.39	46.6	0.409	46.6	0.39	46.6	0.253	46.8	0.011	46.6	0.003
46.7	0.323	46.7	0.401	46.8	0.407	46.7	0.388	46.7	0.261	46.9	0.01	46.7	0.002
46.8	0.333	46.8	0.405	46.9	0.4	46.8	0.379	46.8	0.266	47.0	0.042	46.8	0.001
46.9	0.344	46.9	0.41	47.0	0.402	46.9	0.374	46.9	0.261	47.1	0.037	46.9	0.001
47.0	0.349	47.0	0.417	47.1	0.4	47.0	0.376	47.0	0.256	47.3	0.031	47.0	0.002
47.1	0.354	47.1	0.41	47.2	0.397	47.1	0.38	47.1	0.261	47.4	0.03	47.1	0.002
47.3	0.359	47.3	0.408	47.3	0.394	47.3	0.382	47.3	0.258	47.5	0.028	47.3	0.002
47.4	0.364	47.4	0.414	47.4	0.402	47.4	0.383	47.4	0.253	47.6	0.022	47.4	0.001
47.5	0.372	47.5	0.414	47.5	0.408	47.5	0.385	47.5	0.259	47.7	0.019	47.5	0.001
47.6	0.381	47.6	0.417	47.6	0.403	47.6	0.388	47.6	0.25	47.8	0.014	47.6	0.001
47.7	0.379	47.7	0.423	47.7	0.394	47.7	0.387	47.7	0.243	47.9	0.013	47.7	0.002
47.8	0.387	47.8	0.42	47.9	0.392	47.8	0.382	47.8	0.235	48.0	0.01	47.8	0.003
47.9	0.396	47.9	0.415	48.0	0.393	47.9	0.381	47.9	0.248	48.1	0.01	47.9	0.002
48.0	0.399	48.0	0.407	48.1	0.396	48.0	0.378	48.0	0.248	48.2	0.008	48.0	0.002
48.1	0.4	48.1	0.41	48.2	0.395	48.1	0.372	48.1	0.261	48.4	0.006	48.1	0.002
48.2	0.408	48.2	0.405	48.3	0.389	48.2	0.368	48.2	0.26	48.5	0.017	48.2	0.002
48.4	0.404	48.4	0.397	48.4	0.392	48.4	0.369	48.4	0.256	48.6	0.024	48.4	0.003
48.5	0.397	48.5	0.398	48.5	0.399	48.5	0.372	48.5	0.253	48.7	0.024	48.5	0.002
48.6	0.394	48.6	0.404	48.6	0.398	48.6	0.378	48.6	0.241	48.8	0.024	48.6	0.002
48.7	0.395	48.7	0.408	48.7	0.394	48.7	0.381	48.7	0.243	48.9	0.017	48.7	0.001
48.8	0.393	48.8	0.402	48.8	0.395	48.8	0.38	48.8	0.235	49.0	0.014	48.8	0.002
48.9	0.398	48.9	0.399	49.0	0.395	48.9	0.379	48.9	0.24	49.1	0.014	48.9	0.002
49.0	0.401	49.0	0.407	49.1	0.386	49.0	0.373	49.0	0.236	49.2	0.013	49.0	0.002
49.1	0.389	49.1	0.401	49.2	0.377	49.1	0.37	49.1	0.241	49.3	0.01	49.1	0.001
49.2	0.378	49.2	0.394	49.3	0.38	49.2	0.368	49.2	0.251	49.5	0.01	49.2	0.001
49.3	0.38	49.3	0.398	49.4	0.384	49.3	0.365	49.3	0.241	49.6	0.003	49.3	0.001
49.5	0.382	49.5	0.401	49.5	0.388	49.5	0.366	49.5	0.248	49.7	0.006	49.5	0.001
49.6	0.387	49.6	0.402	49.6	0.393	49.6	0.367	49.6	0.251	49.8	0.01	49.6	0.002
49.7	0.385	49.7	0.394	49.7	0.393	49.7	0.367	49.7	0.253	49.9	0.01	49.7	0.001
49.8	0.388	49.8	0.391	49.8	0.388	49.8	0.37	49.8	0.241	50.0	0.017	49.8	0.001
49.9	0.391	49.9	0.394	49.9	0.385	49.9	0.373	49.9	0.241	50.1	0.015	49.9	0.002
50.0	0.385	50.0	0.397	50.1	0.382	50.0	0.374	50.0	0.246	50.2	0.013	50.0	0.001
50.1	0.38	50.1	0.388	50.2	0.382	50.1	0.369	50.1	0.232	50.3	0.011	50.1	0.001
50.2	0.381	50.2	0.386	50.3	0.383	50.2	0.361	50.2	0.231	50.4	0.004	50.2	0.001
50.3	0.384	50.3	0.391	50.4	0.379	50.3	0.36	50.3	0.231	50.5	0.004	50.3	0.002
50.4	0.382	50.4	0.395	50.5	0.373	50.4	0.361	50.4	0.236	50.7	0.005	50.4	0.002
50.5	0.381	50.5	0.396	50.6	0.379	50.5	0.361	50.5	0.241	50.8	0	50.5	0.003
50.7	0.376	50.7	0.388	50.7	0.383	50.7	0.359	50.7	0.241	50.9	0.006	50.7	0.002
50.8	0.372	50.8	0.388	50.8	0.382	50.8	0.359	50.8	0.241	51.0	0.005	50.8	0.002
50.9	0.37	50.9	0.39	50.9	0.379	50.9	0.364	50.9	0.231	51.1	0.008	50.9	0.002
51.0	0.371	51.0	0.387	51.0	0.38	51.0	0.365	51.0	0.226	51.2	0.01	51.0	0.002
51.1	0.379	51.1	0.384	51.2	0.375	51.1	0.363	51.1	0.225	51.3	0.004	51.1	0.002
51.2	0.38	51.2	0.384	51.3	0.371	51.2	0.363	51.2	0.231	51.4	0.009	51.2	0.002
51.3	0.372	51.3	0.385	51.4	0.369	51.3	0.36	51.3	0.227	51.5	0.008	51.3	0.002
51.4	0.372	51.4	0.387	51.5	0.374	51.4	0.356	51.4	0.226	51.6	0.007	51.4	0.002
51.5	0.374	51.5	0.387	51.6	0.374	51.5	0.353	51.5	0.221	51.8	0.008	51.5	0.001
51.6	0.379	51.6	0.384	51.7	0.374	51.6	0.351	51.6	0.226	51.9	0.005	51.6	0.001
51.8	0.372	51.8	0.382	51.8	0.373	51.8	0.352	51.8	0.223	52.0	0.006	51.8	0.002
51.9	0.365	51.9	0.38	51.9	0.369	51.9	0.354	51.9	0.226	52.1	0.006	51.9	0.001
52.0	0.364	52.0	0.382	52.0	0.37	52.0	0.358	52.0	0.231	52.2	0	52.0	0.002
52.1	0.364	52.1	0.38	52.1	0.373	52.1	0.356	52.1	0.225	52.3	0	52.1	0.002
52.2	0.366	52.2	0.374	52.3	0.371	52.2	0.354	52.2	0.222	52.4	0.008	52.2	0
52.3	0.364	52.3	0.378	52.4	0.364	52.3	0.355	52.3	0.226	52.5	0.008	52.3	0.001
52.4	0.37	52.4	0.381	52.5	0.36	52.4	0.35	52.4	0.211	52.6	0.007	52.4	0.001
52.5	0.371	52.5	0.379	52.6	0.361	52.5	0.346	52.5	0.215	52.7	0.01	52.5	0.001
52.6	0.367	52.6	0.377	52.7	0.365	52.6	0.345	52.6	0.211	52.9	0.005	52.6	0.001
52.7	0.364	52.7	0.374	52.8	0.369	52.7	0.344	52.7	0.212	53.0	0.006	52.7	0.001
52.9	0.36	52.9	0.37	52.9	0.368	52.9	0.345	52.9	0.216	53.1	0.006	52.9	0
53.0	0.359	53.0	0.369	53.0	0.365	53.0	0.346	53.0	0.219	53.2	0.006	53.0	0.002
53.1	0.36	53.1	0.372	53.1	0.364	53.1	0.348	53.1	0.216	53.3	0.005	53.1	0.001
53.2	0.36	53.2	0.371	53.2	0.36	53.2	0.349	53.2	0.211	53.4	0.006	53.2	0.002
53.3	0.358	53.3	0.372	53.4	0.358	53.3	0.348	53.3	0.216	53.5	0.005	53.3	0.002
53.4	0.356	53.4	0.372	53.5	0.357	53.4	0.346	53.4	0.202	53.6	0.006	53.4	0.002
53.5	0.359	53.5	0.369	53.6	0.36	53.5	0.344	53.5	0.209	53.7	0.003	53.5	0.001
53.6	0.359	53.6	0.37	53.7	0.357	53.6	0.339	53.6	0.209	53.8	0.004	53.6	0.002
53.7	0.358	53.7	0.368	53.8	0.356	53.7	0.338	53.7	0.211	54.0	0	53.7	0.002
53.8	0.357	53.8	0.367	53.9	0.358	53.8	0.338	53.8	0.205	54.1	0.005	53.8	0.001
54.0	0.356	54.0	0.368	54.0	0.359	54.0	0.336	54.0	0.201	54.2	0.006	54.0	0.002
54.1	0.355	54.1	0.368	54.1	0.357	54.1	0.333	54.1	0.207	54.3	0.005	54.1	0.001
54.2	0.351	54.2	0.366	54.2	0.356	54.2	0.335	54.2	0.205	54.4	0	54.2	0.001
54.3	0.353	54.3	0.36	54.3	0.355	54.3	0.339	54.3	0.216	54.5	0.006	54.3	0.001
54.4	0.348	54.4	0.365	54.5	0.351	54.4	0.339	54.4	0.205	54.6	0.006	54.4	0.001
54.5	0.35	54.5	0.366	54.6	0.349	54.5	0.339	54.5	0.201	54.7	0.008	54.5	0.001
54.6	0.351	54.6	0.365	54.7	0.347	54.6	0.336	54.6	0.194	54.8	0.008	54.6	0
54.7	0.348	54.7	0.362	54.8	0.346	54.7	0.333	54.7	0.195	54.9	0.004	54.7	0.001
54.8	0.348	54.8	0.356	54.9	0.349	54.8	0.332	54.8	0.199	55.1	0	54.8	0.001
54.9	0.35	54.9	0.357	55.0	0.35	54.9	0.329	54.9	0.189	55.2	0	54.9	0.001
55.1	0.348	55.1	0.355	55.1	0.348	55.1	0.33	55.1	0.206	55.3	0.008	55.1	0.001
55.2	0.345	55.2	0.357	55.2	0.346	55.2	0.331	55.2	0.206	55.4	0.005	55.2	0
55.3	0.348	55.3	0.359	55.3	0.346	55.3	0.33	55.3	0.199	55.5	0.008	55.3	0
55.4	0.349	55.4	0.358	55.4	0.344	55.4	0.327	55.4	0.191	55.6	0.006	55.4	0.001
55.5	0.343	55.5	0.361	55.5	0.341	55.5	0.327	55.5	0.189	55.7	0.006	55.5	0
55.6	0.344	55.6	0.355	55.7	0.34	55.6	0.324	55.6	0.191	55.8	0.005	55.6	0
55.7	0.342	55.7	0.353	55.8	0.34	55.7	0.324	55.7	0.196	55.9	0.008	55.7	0.001
55.8	0.341	55.8	0.352	55.9	0.341	55.8	0.325	55.8	0.193	56.0	0.003	55.8	0.001
55.9	0.342	55.9	0.348	56.0	0.34	55.9	0.322	55.9	0.186	56.2	0.006	55.9	0.001
56.0	0.342	56.0	0.346	56.1	0.338	56.0	0.319	56.0	0.189	56.3	0	56.0	0
56.2	0.342	56.2	0.35	56.2	0.338	56.2	0.319	56.2	0.189	56.4	0.005	56.2	0.002
56.3	0.343	56.3	0.351	56.3	0.341	56.3	0.319	56.3	0.182	56.5	0	56.3	0.001
56.4	0.343	56.4	0.343	56.4	0.337	56.4	0.321	56.4	0.189	56.6	0.004	56.4	0.002
56.5	0.339	56.5	0.346	56.5	0.333	56.5	0.32	56.5	0.186	56.7	0.008	56.5	0.002
56.6	0.337	56.6	0.351	56.6	0.333	56.6	0.318	56.6	0.182	56.8	0.005	56.6	0.001
56.7	0.339	56.7	0.351	56.8	0.333	56.7	0.316	56.7	0.181	56.9	0.005	56.7	0.001
56.8	0.338	56.8	0.349	56.9	0.332	56.8	0.315	56.8	0.181	57.0	0.006	56.8	0.001
56.9	0.337	56.9	0.348	57.0	0.329	56.9	0.314	56.9	0.186	57.1	0	56.9	0.002
57.0	0.336	57.0	0.343	57.1	0.329	57.0	0.312	57.0	0.175	57.3	0.006	57.0	0.001
57.1	0.334	57.1	0.338	57.2	0.33	57.1	0.312	57.1	0.175	57.4	0.005	57.1	0.001
57.3	0.332	57.3	0.338	57.3	0.327	57.3	0.311	57.3	0.176	57.5	0	57.3	0.001
57.4	0.335	57.4	0.344	57.4	0.326	57.4	0.31	57.4	0.176	57.6	0.005	57.4	0.001
57.5	0.34	57.5	0.341	57.5	0.325	57.5	0.309	57.5	0.181	57.7	0.005	57.5	0.001
57.6	0.338	57.6	0.337	57.6	0.325	57.6	0.308	57.6	0.171	57.8	0	57.6	0.001
57.7	0.333	57.7	0.338	57.7	0.326	57.7	0.309	57.7	0.171	57.9	0.008	57.7	0.001
57.8	0.332	57.8	0.339	57.9	0.324	57.8	0.308	57.8	0.169	58.0	0.005	57.8	0
57.9	0.329	57.9	0.337	58.0	0.323	57.9	0.306	57.9	0.169	58.1	0.006	57.9	0.001
58.0	0.328	58.0	0.338	58.1	0.323	58.0	0.303	58.0	0.167	58.2	0	58.0	0
58.1	0.328	58.1	0.34	58.2	0.322	58.1	0.304	58.1	0.167	58.4	0.005	58.1	0.001
58.2	0.329	58.2	0.339	58.3	0.322	58.2	0.304	58.2	0.167	58.5	0	58.2	0.001
58.4	0.328	58.4	0.337	58.4	0.317	58.4	0.304	58.4	0.181	58.6	0.006	58.4	0.001
58.5	0.328	58.5	0.335	58.5	0.315	58.5	0.303	58.5	0.167	58.7	0.005	58.5	0
58.6	0.324	58.6	0.333	58.6	0.316	58.6	0.3	58.6	0.168	58.8	0.005	58.6	0
58.7	0.323	58.7	0.335	58.7	0.316	58.7	0.3	58.7	0.167	58.9	0	58.7	0
58.8	0.326	58.8	0.331	58.8	0.316	58.8	0.298	58.8	0.161	59.0	0.005	58.8	0
58.9	0.325	58.9	0.329	59.0	0.317	58.9	0.297	58.9	0.176	59.1	0.003	58.9	0
59.0	0.323	59.0	0.33	59.1	0.319	59.0	0.295	59.0	0.158	59.2	0.008	59.0	0.001
59.1	0.322	59.1	0.328	59.2	0.317	59.1	0.295	59.1	0.154	59.3	0.005	59.1	0
59.2	0.32	59.2	0.326	59.3	0.314	59.2	0.295	59.2	0.171	59.5	0	59.2	0.001
59.3	0.317	59.3	0.327	59.4	0.309	59.3	0.295	59.3	0.165	59.6	0.006	59.3	0.001
59.5	0.32	59.5	0.33	59.5	0.309	59.5	0.294	59.5	0.157	59.7	0.005	59.5	0.001
59.6	0.321	59.6	0.333	59.6	0.309	59.6	0.294	59.6	0.154	59.8	0.006	59.6	0.001
59.7	0.32	59.7	0.325	59.7	0.306	59.7	0.294	59.7	0.162	59.9	0.008	59.7	0
59.8	0.319	59.8	0.321	59.8	0.305	59.8	0.292	59.8	0.155	60.0	0.005	59.8	0.001
59.9	0.316	59.9	0.325	59.9	0.306	59.9	0.29	59.9	0.156	60.1	0.006	59.9	0.001
60.0	0.315	60.0	0.325	60.1	0.308	60.0	0.289	60.0	0.146	60.2	0.008	60.0	0.001
60.1	0.315	60.1	0.321	60.2	0.309	60.1	0.288	60.1	0.148	60.3	0.006	60.1	0.001
60.2	0.316	60.2	0.319	60.3	0.31	60.2	0.289	60.2	0.151	60.4	0.005	60.2	0
60.3	0.315	60.3	0.323	60.4	0.309	60.3	0.288	60.3	0.147	60.5	0.005	60.3	0
60.4	0.315	60.4	0.322	60.5	0.309	60.4	0.287	60.4	0.162	60.7	0.005	60.4	0.001
60.5	0.315	60.5	0.317	60.6	0.308	60.5	0.286	60.5	0.156	60.8	0.006	60.5	0.001
60.7	0.312	60.7	0.315	60.7	0.304	60.7	0.285	60.7	0.156	60.9	0.005	60.7	0
60.8	0.311	60.8	0.316	60.8	0.3	60.8	0.283	60.8	0.148	61.0	0.004	60.8	0.001
60.9	0.31	60.9	0.318	60.9	0.298	60.9	0.282	60.9	0.142	61.1	0.005	60.9	0
61.0	0.309	61.0	0.32	61.0	0.299	61.0	0.281	61.0	0.142	61.2	0	61.0	0.001
61.1	0.309	61.1	0.317	61.2	0.299	61.1	0.282	61.1	0.142	61.3	0.003	61.1	0
61.2	0.309	61.2	0.313	61.3	0.299	61.2	0.283	61.2	0.147	61.4	0.003	61.2	0.001
61.3	0.309	61.3	0.313	61.4	0.301	61.3	0.281	61.3	0.147	61.5	0.005	61.3	0.001
61.4	0.308	61.4	0.317	61.5	0.301	61.4	0.281	61.4	0.142	61.6	0.003	61.4	0.001
61.5	0.307	61.5	0.316	61.6	0.3	61.5	0.28	61.5	0.132	61.8	0	61.5	0.001
61.6	0.306	61.6	0.312	61.7	0.3	61.6	0.278	61.6	0.137	61.9	0.003	61.6	0
61.8	0.307	61.8	0.314	61.8	0.298	61.8	0.277	61.8	0.142	62.0	0.003	61.8	0.001
61.9	0.307	61.9	0.31	61.9	0.296	61.9	0.275	61.9	0.144	62.1	0.005	61.9	0.001
62.0	0.305	62.0	0.307	62.0	0.295	62.0	0.275	62.0	0.142	62.2	0.006	62.0	0.001
62.1	0.3	62.1	0.309	62.1	0.292	62.1	0.273	62.1	0.147	62.3	0.003	62.1	0.001
62.2	0.3	62.2	0.31	62.3	0.289	62.2	0.274	62.2	0.137	62.4	0.008	62.2	0
62.3	0.302	62.3	0.311	62.4	0.288	62.3	0.276	62.3	0.134	62.5	0.005	62.3	0.001
62.4	0.3	62.4	0.31	62.5	0.29	62.4	0.276	62.4	0.122	62.6	0.008	62.4	0.001
62.5	0.3	62.5	0.308	62.6	0.291	62.5	0.276	62.5	0.129	62.7	0.005	62.5	0.001
62.6	0.3	62.6	0.307	62.7	0.289	62.6	0.275	62.6	0.141	62.9	0.008	62.6	0.001
62.7	0.298	62.7	0.307	62.8	0.289	62.7	0.273	62.7	0.129	63.0	0.006	62.7	0
62.9	0.296	62.9	0.307	62.9	0.291	62.9	0.27	62.9	0.139	63.1	0.005	62.9	0
63.0	0.296	63.0	0.305	63.0	0.29	63.0	0.269	63.0	0.132	63.2	0.005	63.0	0.001
63.1	0.297	63.1	0.306	63.1	0.287	63.1	0.268	63.1	0.132	63.3	0.006	63.1	0.001
63.2	0.298	63.2	0.304	63.2	0.285	63.2	0.268	63.2	0.139	63.4	0.003	63.2	0
63.3	0.299	63.3	0.301	63.4	0.286	63.3	0.267	63.3	0.137	63.5	0.005	63.3	0.001
63.4	0.298	63.4	0.301	63.5	0.285	63.4	0.267	63.4	0.129	63.6	0.005	63.4	0.001
63.5	0.297	63.5	0.301	63.6	0.284	63.5	0.266	63.5	0.124	63.7	0.005	63.5	0.001
63.6	0.293	63.6	0.3	63.7	0.281	63.6	0.267	63.6	0.122	63.8	0.006	63.6	0
63.7	0.291	63.7	0.301	63.8	0.281	63.7	0.265	63.7	0.122	64.0	0.005	63.7	0.001
63.8	0.291	63.8	0.301	63.9	0.283	63.8	0.266	63.8	0.122	64.1	0	63.8	0.001
64.0	0.29	64.0	0.3	64.0	0.283	64.0	0.265	64.0	0.127	64.2	0.004	64.0	0
64.1	0.291	64.1	0.297	64.1	0.282	64.1	0.264	64.1	0.127	64.3	0.005	64.1	0
64.2	0.289	64.2	0.296	64.2	0.281	64.2	0.262	64.2	0.127	64.4	0.006	64.2	0.001
64.3	0.289	64.3	0.296	64.3	0.282	64.3	0.262	64.3	0.122	64.5	0.008	64.3	0
64.4	0.287	64.4	0.294	64.5	0.281	64.4	0.26	64.4	0.127	64.6	0.008	64.4	0
64.5	0.287	64.5	0.293	64.6	0.281	64.5	0.262	64.5	0.122	64.7	0.005	64.5	0.001
64.6	0.289	64.6	0.292	64.7	0.28	64.6	0.262	64.6	0.117	64.8	0.006	64.6	0.001
64.7	0.289	64.7	0.292	64.8	0.28	64.7	0.261	64.7	0.122	64.9	0.006	64.7	0.001
64.8	0.288	64.8	0.291	64.9	0.278	64.8	0.259	64.8	0.119	65.1	0.003	64.8	0.001
64.9	0.282	64.9	0.293	65.0	0.275	64.9	0.259	64.9	0.119	65.2	0.005	64.9	0
65.1	0.282	65.1	0.292	65.1	0.274	65.1	0.259	65.1	0.121	65.3	0.005	65.1	0
65.2	0.281	65.2	0.29	65.2	0.275	65.2	0.258	65.2	0.121	65.4	0	65.2	0
65.3	0.281	65.3	0.289	65.3	0.276	65.3	0.257	65.3	0.119	65.5	0	65.3	0.001
65.4	0.282	65.4	0.288	65.4	0.276	65.4	0.257	65.4	0.122	65.6	0.004	65.4	0.001
65.5	0.281	65.5	0.287	65.5	0.274	65.5	0.258	65.5	0.122	65.7	0	65.5	0.001
65.6	0.278	65.6	0.286	65.7	0.275	65.6	0.257	65.6	0.121	65.8	0.005	65.6	0
65.7	0.278	65.7	0.285	65.8	0.275	65.7	0.256	65.7	0.118	65.9	0.005	65.7	0
65.8	0.279	65.8	0.286	65.9	0.274	65.8	0.257	65.8	0.118	66.0	0	65.8	0
65.9	0.28	65.9	0.286	66.0	0.274	65.9	0.256	65.9	0.122	66.2	0.006	65.9	0
66.0	0.279	66.0	0.284	66.1	0.273	66.0	0.255	66.0	0.121	66.3	0.005	66.0	0
66.2	0.278	66.2	0.283	66.2	0.269	66.2	0.254	66.2	0.119	66.4	0.003	66.2	0.001
66.3	0.278	66.3	0.284	66.3	0.267	66.3	0.254	66.3	0.116	66.5	0.003	66.3	0
66.4	0.279	66.4	0.283	66.4	0.267	66.4	0.254	66.4	0.117	66.6	0.006	66.4	0.001
66.5	0.281	66.5	0.281	66.5	0.267	66.5	0.253	66.5	0.121	66.7	0.006	66.5	0.001
66.6	0.289	66.6	0.282	66.6	0.269	66.6	0.252	66.6	0.112	66.8	0.005	66.6	0
66.7	0.308	66.7	0.281	66.8	0.269	66.7	0.252	66.7	0.116	66.9	0.003	66.7	0
66.8	0.338	66.8	0.279	66.9	0.269	66.8	0.252	66.8	0.112	67.0	0.006	66.8	0
66.9	0.382	66.9	0.28	67.0	0.268	66.9	0.252	66.9	0.117	67.1	0	66.9	0
67.0	0.423	67.0	0.28	67.1	0.267	67.0	0.252	67.0	0.114	67.3	0.005	67.0	0.001
67.1	0.422	67.1	0.278	67.2	0.268	67.1	0.25	67.1	0.121	67.4	0.005	67.1	0
67.3	0.377	67.3	0.279	67.3	0.267	67.3	0.249	67.3	0.102	67.5	0.008	67.3	0
67.4	0.335	67.4	0.28	67.4	0.266	67.4	0.248	67.4	0.108	67.6	0.003	67.4	0.001
67.5	0.308	67.5	0.277	67.5	0.263	67.5	0.249	67.5	0.108	67.7	0.005	67.5	-0.001
67.6	0.299	67.6	0.277	67.6	0.263	67.6	0.248	67.6	0.117	67.8	0.004	67.6	0
67.7	0.298	67.7	0.279	67.7	0.262	67.7	0.248	67.7	0.102	67.9	0.006	67.7	0.001
67.8	0.302	67.8	0.287	67.9	0.262	67.8	0.248	67.8	0.112	68.0	0.005	67.8	0
67.9	0.314	67.9	0.302	68.0	0.263	67.9	0.247	67.9	0.112	68.1	0.005	67.9	0
68.0	0.339	68.0	0.328	68.1	0.264	68.0	0.245	68.0	0.11	68.2	0.005	68.0	0
68.1	0.375	68.1	0.401	68.2	0.265	68.1	0.245	68.1	0.112	68.4	0.006	68.1	0
68.2	0.402	68.2	0.438	68.3	0.262	68.2	0.244	68.2	0.117	68.5	0.005	68.2	0.001
68.4	0.385	68.4	0.407	68.4	0.261	68.4	0.244	68.4	0.117	68.6	0.005	68.4	0
68.5	0.353	68.5	0.353	68.5	0.26	68.5	0.243	68.5	0.103	68.7	0.008	68.5	0
68.6	0.323	68.6	0.314	68.6	0.259	68.6	0.242	68.6	0.107	68.8	0.005	68.6	0
68.7	0.312	68.7	0.301	68.7	0.258	68.7	0.242	68.7	0.11	68.9	0.006	68.7	-0.001
68.8	0.31	68.8	0.297	68.8	0.258	68.8	0.243	68.8	0.095	69.0	0.006	68.8	0
68.9	0.309	68.9	0.298	69.0	0.257	68.9	0.241	68.9	0.095	69.1	0.005	68.9	-0.001
69.0	0.314	69.0	0.306	69.1	0.256	69.0	0.241	69.0	0.105	69.2	0.005	69.0	0
69.1	0.331	69.1	0.32	69.2	0.257	69.1	0.24	69.1	0.1	69.3	0.006	69.1	-0.001
69.2	0.36	69.2	0.349	69.3	0.258	69.2	0.239	69.2	0.1	69.5	0.005	69.2	0
69.3	0.387	69.3	0.388	69.4	0.257	69.3	0.239	69.3	0.104	69.6	0.005	69.3	0
69.5	0.386	69.5	0.409	69.5	0.257	69.5	0.239	69.5	0.103	69.7	0.005	69.5	-0.001
69.6	0.369	69.6	0.391	69.6	0.257	69.6	0.239	69.6	0.102	69.8	0.008	69.6	0
69.7	0.347	69.7	0.353	69.7	0.256	69.7	0.238	69.7	0.1	69.9	0.003	69.7	0
69.8	0.325	69.8	0.325	69.8	0.259	69.8	0.237	69.8	0.101	70.0	0.005	69.8	-0.001
69.9	0.31	69.9	0.311	69.9	0.266	69.9	0.237	69.9	0.1	70.1	0.005	69.9	-0.001
70.0	0.308	70.0	0.308	70.1	0.285	70.0	0.237	70.0	0.1	70.2	0.003	70.0	-0.001
70.1	0.311	70.1	0.308	70.2	0.321	70.1	0.237	70.1	0.11	70.3	0.008	70.1	0
70.2	0.319	70.2	0.312	70.3	0.387	70.2	0.237	70.2	0.097	70.4	0	70.2	0
70.3	0.34	70.3	0.33	70.4	0.42	70.3	0.236	70.3	0.104	70.5	0.008	70.3	0
70.4	0.364	70.4	0.359	70.5	0.363	70.4	0.235	70.4	0.097	70.7	0.005	70.4	0
70.5	0.378	70.5	0.384	70.6	0.312	70.5	0.235	70.5	0.092	70.8	0	70.5	-0.001
70.7	0.374	70.7	0.391	70.7	0.282	70.7	0.236	70.7	0.087	70.9	0.005	70.7	0
70.8	0.353	70.8	0.375	70.8	0.271	70.8	0.239	70.8	0.102	71.0	0.004	70.8	-0.001
70.9	0.332	70.9	0.347	70.9	0.271	70.9	0.244	70.9	0.096	71.2	0.005	70.9	-0.001
71.0	0.313	71.0	0.326	71.0	0.271	71.0	0.256	71.0	0.092	71.3	0.004	71.0	0
71.1	0.303	71.1	0.313	71.2	0.276	71.1	0.279	71.1	0.102	71.4	0.008	71.1	-0.001
71.2	0.306	71.2	0.31	71.3	0.29	71.2	0.36	71.2	0.117	71.5	0	71.2	-0.001
71.3	0.316	71.3	0.312	71.4	0.321	71.3	0.398	71.3	0.132	71.6	0	71.3	-0.001
71.4	0.348	71.4	0.326	71.5	0.38	71.4	0.336	71.4	0.193	71.7	0.006	71.4	0
71.5	0.365	71.5	0.349	71.6	0.378	71.5	0.286	71.5	0.261	71.8	0.004	71.5	-0.001
71.6	0.372	71.6	0.37	71.7	0.34	71.6	0.262	71.6	0.226	71.9	0.017	71.6	0
71.8	0.359	71.8	0.378	71.8	0.306	71.8	0.254	71.8	0.191	72.0	0.027	71.8	0
71.9	0.337	71.9	0.37	71.9	0.286	71.9	0.253	71.9	0.159	72.1	0.029	71.9	0
72.0	0.316	72.0	0.348	72.0	0.278	72.0	0.255	72.0	0.137	72.3	0.031	72.0	0
72.1	0.303	72.1	0.325	72.1	0.278	72.1	0.262	72.1	0.129	72.4	0.042	72.1	0
72.2	0.3	72.2	0.31	72.3	0.282	72.2	0.277	72.2	0.122	72.5	0.031	72.2	-0.001
72.3	0.303	72.3	0.307	72.4	0.298	72.3	0.308	72.3	0.117	72.6	0.034	72.3	0
72.4	0.319	72.4	0.312	72.5	0.324	72.4	0.35	72.4	0.127	72.7	0.029	72.4	-0.001
72.5	0.341	72.5	0.321	72.6	0.353	72.5	0.376	72.5	0.147	72.8	0.031	72.5	0
72.6	0.361	72.6	0.336	72.7	0.366	72.6	0.348	72.6	0.199	72.9	0.027	72.6	-0.001
72.7	0.364	72.7	0.357	72.8	0.358	72.7	0.313	72.7	0.241	73.0	0.024	72.7	-0.001
72.9	0.352	72.9	0.371	72.9	0.331	72.9	0.288	72.9	0.26	73.1	0.016	72.9	-0.001
73.0	0.326	73.0	0.366	73.0	0.309	73.0	0.275	73.0	0.222	73.2	0.01	73.0	0
73.1	0.309	73.1	0.344	73.1	0.295	73.1	0.273	73.1	0.189	73.4	0.007	73.1	0
73.2	0.298	73.2	0.321	73.2	0.291	73.2	0.273	73.2	0.169	73.5	0.004	73.2	-0.001
73.3	0.297	73.3	0.305	73.4	0.294	73.3	0.283	73.3	0.154	73.6	0.037	73.3	-0.001
73.4	0.303	73.4	0.304	73.5	0.304	73.4	0.302	73.4	0.162	73.7	0.054	73.4	0
73.5	0.322	73.5	0.312	73.6	0.318	73.5	0.33	73.5	0.152	73.8	0.044	73.5	0
73.6	0.346	73.6	0.316	73.7	0.336	73.6	0.356	73.6	0.157	73.9	0.038	73.6	-0.001
73.7	0.359	73.7	0.327	73.8	0.356	73.7	0.369	73.7	0.186	74.0	0.03	73.7	0
73.8	0.354	73.8	0.346	73.9	0.367	73.8	0.357	73.8	0.216	74.1	0.045	73.8	-0.001
74.0	0.334	74.0	0.365	74.0	0.356	74.0	0.329	74.0	0.26	74.2	0.029	74.0	0
74.1	0.313	74.1	0.364	74.1	0.333	74.1	0.303	74.1	0.261	74.3	0.022	74.1	-0.001
74.2	0.298	74.2	0.344	74.2	0.313	74.2	0.291	74.2	0.241	74.5	0.017	74.2	-0.001
74.3	0.295	74.3	0.319	74.3	0.304	74.3	0.29	74.3	0.221	74.6	0.013	74.3	-0.001
74.4	0.304	74.4	0.296	74.5	0.306	74.4	0.301	74.4	0.199	74.7	0.019	74.4	0
74.5	0.317	74.5	0.299	74.6	0.311	74.5	0.318	74.5	0.187	74.8	0.004	74.5	-0.001
74.6	0.343	74.6	0.308	74.7	0.324	74.6	0.334	74.6	0.173	74.9	0.009	74.6	-0.001
74.7	0.346	74.7	0.322	74.8	0.343	74.7	0.351	74.7	0.186	75.0	0.019	74.7	-0.001
74.8	0.333	74.8	0.338	74.9	0.361	74.8	0.368	74.8	0.191	75.1	0.037	74.8	-0.001
74.9	0.319	74.9	0.354	75.0	0.374	74.9	0.375	74.9	0.189	75.2	0.037	74.9	-0.001
75.1	0.309	75.1	0.358	75.1	0.368	75.1	0.363	75.1	0.217	75.3	0.025	75.1	-0.001
75.2	0.304	75.2	0.34	75.2	0.347	75.2	0.343	75.2	0.249	75.4	0.025	75.2	0
75.3	0.303	75.3	0.318	75.3	0.325	75.3	0.328	75.3	0.276	75.5	0.026	75.3	-0.001
75.4	0.309	75.4	0.304	75.4	0.316	75.4	0.319	75.4	0.271	75.7	0.026	75.4	-0.001
75.5	0.32	75.5	0.3	75.5	0.316	75.5	0.318	75.5	0.241	75.8	0.011	75.5	0
75.6	0.329	75.6	0.305	75.7	0.321	75.6	0.322	75.6	0.235	75.9	0.015	75.6	-0.001
75.7	0.331	75.7	0.318	75.8	0.332	75.7	0.334	75.7	0.216	76.0	0.007	75.7	-0.001
75.8	0.327	75.8	0.335	75.9	0.345	75.8	0.348	75.8	0.226	76.1	0.009	75.8	-0.001
75.9	0.318	75.9	0.354	76.0	0.364	75.9	0.368	75.9	0.211	76.2	0.008	75.9	-0.001
76.0	0.311	76.0	0.358	76.1	0.382	76.0	0.385	76.0	0.201	76.3	0.008	76.0	0
76.2	0.308	76.2	0.346	76.2	0.39	76.2	0.391	76.2	0.201	76.4	0.013	76.2	0.001
76.3	0.31	76.3	0.329	76.3	0.381	76.3	0.383	76.3	0.201	76.5	0.034	76.3	0.003
76.4	0.31	76.4	0.313	76.4	0.362	76.4	0.366	76.4	0.217	76.6	0.03	76.4	0.004
76.5	0.31	76.5	0.309	76.5	0.346	76.5	0.351	76.5	0.258	76.8	0.021	76.5	0.004
76.6	0.313	76.6	0.315	76.6	0.338	76.6	0.34	76.6	0.275	76.9	0.021	76.6	0.004
76.7	0.32	76.7	0.325	76.8	0.338	76.7	0.337	76.7	0.266	77.0	0.02	76.7	0.004
76.8	0.327	76.8	0.34	76.9	0.343	76.8	0.337	76.8	0.226	77.1	0.014	76.8	0.004
76.9	0.328	76.9	0.352	77.0	0.351	76.9	0.34	76.9	0.216	77.2	0.009	76.9	0.003
77.0	0.32	77.0	0.356	77.1	0.366	77.0	0.347	77.0	0.201	77.3	0.003	77.0	0.004
77.1	0.31	77.1	0.351	77.2	0.385	77.1	0.359	77.1	0.204	77.4	0.005	77.1	0.004
77.3	0.306	77.3	0.342	77.3	0.402	77.3	0.377	77.3	0.205	77.5	0.008	77.3	0.005
77.4	0.306	77.4	0.333	77.4	0.405	77.4	0.389	77.4	0.201	77.6	0.003	77.4	0.005
77.5	0.312	77.5	0.327	77.5	0.393	77.5	0.383	77.5	0.211	77.7	0.006	77.5	0.004
77.6	0.324	77.6	0.329	77.6	0.38	77.6	0.359	77.6	0.216	77.9	0.004	77.6	0.004
77.7	0.33	77.7	0.339	77.7	0.368	77.7	0.347	77.7	0.237	78.0	0.028	77.7	0.004
77.8	0.328	77.8	0.352	77.9	0.355	77.8	0.338	77.8	0.269	78.1	0.024	77.8	0.004
77.9	0.323	77.9	0.362	78.0	0.352	77.9	0.333	77.9	0.267	78.2	0.021	77.9	0.004
78.0	0.321	78.0	0.365	78.1	0.354	78.0	0.33	78.0	0.248	78.3	0.014	78.0	0.004
78.1	0.32	78.1	0.359	78.2	0.362	78.1	0.333	78.1	0.226	78.4	0.01	78.1	0.004
78.2	0.318	78.2	0.356	78.3	0.375	78.2	0.342	78.2	0.206	78.5	0.011	78.2	0.004
78.4	0.321	78.4	0.358	78.4	0.39	78.4	0.358	78.4	0.196	78.6	0.01	78.4	0.003
78.5	0.33	78.5	0.36	78.5	0.4	78.5	0.374	78.5	0.189	78.7	0	78.5	0.004
78.6	0.339	78.6	0.357	78.6	0.395	78.6	0.385	78.6	0.189	78.8	0.005	78.6	0.003
78.7	0.338	78.7	0.357	78.7	0.377	78.7	0.38	78.7	0.2	79.0	0	78.7	0.003
78.8	0.332	78.8	0.36	78.8	0.361	78.8	0.363	78.8	0.211	79.1	0.003	78.8	0.004
78.9	0.33	78.9	0.368	79.0	0.351	78.9	0.346	78.9	0.231	79.2	0.017	78.9	0.003
79.0	0.335	79.0	0.379	79.1	0.348	79.0	0.335	79.0	0.251	79.3	0.019	79.0	0.003
79.1	0.341	79.1	0.387	79.2	0.353	79.1	0.33	79.1	0.267	79.4	0.015	79.1	0.002
79.2	0.347	79.2	0.392	79.3	0.357	79.2	0.328	79.2	0.241	79.5	0.016	79.2	0.002
79.3	0.348	79.3	0.388	79.4	0.366	79.3	0.329	79.3	0.231	79.6	0.004	79.3	0.003
79.5	0.346	79.5	0.381	79.5	0.38	79.5	0.333	79.5	0.211	79.7	0.009	79.5	0.002
79.6	0.347	79.6	0.375	79.6	0.39	79.6	0.346	79.6	0.201	79.8	0.009	79.6	0.003
79.7	0.352	79.7	0.373	79.7	0.392	79.7	0.365	79.7	0.194	79.9	0.008	79.7	0.003
79.8	0.36	79.8	0.373	79.8	0.382	79.8	0.38	79.8	0.186	80.1	0.005	79.8	0.004
79.9	0.365	79.9	0.375	79.9	0.368	79.9	0.38	79.9	0.189	80.2	0.006	79.9	0.003
80.0	0.367	80.0	0.378	80.1	0.355	80.0	0.364	80.0	0.201	80.3	0.006	80.0	0.003
80.1	0.368	80.1	0.383	80.2	0.347	80.1	0.344	80.1	0.22	80.4	0.005	80.1	0.004
80.2	0.368	80.2	0.386	80.3	0.344	80.2	0.328	80.2	0.26	80.5	0.006	80.2	0.004
80.3	0.367	80.3	0.388	80.4	0.347	80.3	0.322	80.3	0.248	80.6	0.017	80.3	0.003
80.4	0.367	80.4	0.386	80.5	0.356	80.4	0.323	80.4	0.231	80.7	0.014	80.4	0.003
80.5	0.364	80.5	0.38	80.6	0.366	80.5	0.327	80.5	0.222	80.8	0.014	80.5	0.003
80.7	0.362	80.7	0.371	80.7	0.376	80.7	0.334	80.7	0.201	80.9	0.009	80.7	0.003
80.8	0.363	80.8	0.362	80.8	0.383	80.8	0.352	80.8	0.189	81.0	0.008	80.8	0.003
80.9	0.369	80.9	0.361	80.9	0.384	80.9	0.365	80.9	0.181	81.2	0.005	80.9	0.002
81.0	0.373	81.0	0.366	81.0	0.368	81.0	0.369	81.0	0.19	81.3	0	81.0	0.002
81.1	0.372	81.1	0.374	81.2	0.354	81.1	0.361	81.1	0.201	81.4	0.005	81.1	0.003
81.2	0.37	81.2	0.38	81.3	0.343	81.2	0.347	81.2	0.211	81.5	0.003	81.2	0.002
81.3	0.366	81.3	0.38	81.4	0.341	81.3	0.332	81.3	0.22	81.6	0.006	81.3	0.003
81.4	0.361	81.4	0.377	81.5	0.346	81.4	0.321	81.4	0.241	81.7	0.003	81.4	0.001
81.5	0.355	81.5	0.376	81.6	0.352	81.5	0.315	81.5	0.236	81.8	0.021	81.5	0.001
81.6	0.356	81.6	0.374	81.7	0.358	81.6	0.318	81.6	0.231	81.9	0.014	81.6	0.002
81.8	0.362	81.8	0.371	81.8	0.365	81.8	0.329	81.8	0.207	82.0	0.01	81.8	0.002
81.9	0.367	81.9	0.369	81.9	0.368	81.9	0.344	81.9	0.199	82.1	0.009	81.9	0.002
82.0	0.365	82.0	0.366	82.0	0.366	82.0	0.358	82.0	0.189	82.3	0.008	82.0	0.001
82.1	0.358	82.1	0.364	82.1	0.36	82.1	0.362	82.1	0.181	82.4	0.008	82.1	0.001
82.2	0.355	82.2	0.363	82.3	0.357	82.2	0.359	82.2	0.186	82.5	0.004	82.2	0.002
82.3	0.357	82.3	0.364	82.4	0.354	82.3	0.349	82.3	0.201	82.6	0.003	82.3	0.002
82.4	0.361	82.4	0.365	82.5	0.349	82.4	0.336	82.4	0.198	82.7	0.003	82.4	0.002
82.5	0.366	82.5	0.367	82.6	0.344	82.5	0.324	82.5	0.225	82.8	0.008	82.5	0.003
82.6	0.366	82.6	0.371	82.7	0.344	82.6	0.316	82.6	0.231	82.9	0.006	82.6	0.003
82.7	0.363	82.7	0.371	82.8	0.349	82.7	0.314	82.7	0.241	83.0	0.005	82.7	0.003
82.9	0.358	82.9	0.367	82.9	0.357	82.9	0.319	82.9	0.216	83.1	0.004	82.9	0.002
83.0	0.355	83.0	0.365	83.0	0.358	83.0	0.331	83.0	0.201	83.2	0.01	83.0	0.002
83.1	0.353	83.1	0.365	83.1	0.357	83.1	0.344	83.1	0.186	83.4	0.003	83.1	0.002
83.2	0.351	83.2	0.366	83.2	0.353	83.2	0.353	83.2	0.181	83.5	0.004	83.2	0.002
83.3	0.351	83.3	0.363	83.4	0.35	83.3	0.353	83.3	0.173	83.6	0.004	83.3	0.002
83.4	0.353	83.4	0.359	83.5	0.349	83.4	0.344	83.4	0.189	83.7	0.004	83.4	0.002
83.5	0.354	83.5	0.358	83.6	0.35	83.5	0.334	83.5	0.189	83.8	0.008	83.5	0.002
83.6	0.354	83.6	0.359	83.7	0.349	83.6	0.327	83.6	0.207	83.9	0.008	83.6	0.002
83.7	0.356	83.7	0.36	83.8	0.346	83.7	0.323	83.7	0.216	84.0	0.003	83.7	0.001
83.8	0.358	83.8	0.363	83.9	0.342	83.8	0.32	83.8	0.216	84.1	0.003	83.8	0.001
84.0	0.358	84.0	0.368	84.0	0.339	84.0	0.319	84.0	0.206	84.2	0.003	84.0	0.001
84.1	0.354	84.1	0.366	84.1	0.339	84.1	0.322	84.1	0.206	84.3	0.004	84.1	0.002
84.2	0.345	84.2	0.359	84.2	0.354	84.2	0.329	84.2	0.189	84.5	0.009	84.2	0.002
84.3	0.344	84.3	0.354	84.3	0.359	84.3	0.336	84.3	0.181	84.6	0.008	84.3	0.001
84.4	0.346	84.4	0.354	84.5	0.356	84.4	0.341	84.4	0.177	84.7	0.005	84.4	0.002
84.5	0.348	84.5	0.357	84.6	0.35	84.5	0.337	84.5	0.186	84.8	0.008	84.5	0.002
84.6	0.352	84.6	0.358	84.7	0.344	84.6	0.33	84.6	0.184	84.9	0.003	84.6	0.001
84.7	0.352	84.7	0.359	84.8	0.34	84.7	0.325	84.7	0.194	85.0	0.008	84.7	0.002
84.8	0.346	84.8	0.358	84.9	0.339	84.8	0.322	84.8	0.199	85.1	0.006	84.8	0.001
84.9	0.342	84.9	0.356	85.0	0.336	84.9	0.321	84.9	0.201	85.2	0.005	84.9	0.001
85.1	0.341	85.1	0.358	85.1	0.336	85.1	0.32	85.1	0.211	85.3	0.008	85.1	0.002
85.2	0.344	85.2	0.357	85.2	0.338	85.2	0.319	85.2	0.197	85.4	0	85.2	0.001
85.3	0.346	85.3	0.355	85.3	0.343	85.3	0.318	85.3	0.189	85.5	0.005	85.3	0.001
85.4	0.348	85.4	0.352	85.4	0.347	85.4	0.32	85.4	0.189	85.7	0	85.4	0.002
85.5	0.346	85.5	0.351	85.5	0.349	85.5	0.326	85.5	0.181	85.8	0.006	85.5	0.001
85.6	0.342	85.6	0.352	85.7	0.348	85.6	0.33	85.6	0.191	85.9	0.005	85.6	0.001
85.7	0.338	85.7	0.352	85.8	0.342	85.7	0.329	85.7	0.181	86.0	0	85.7	0.002
85.8	0.338	85.8	0.354	85.9	0.336	85.8	0.324	85.8	0.181	86.1	0.006	85.8	0.002
85.9	0.341	85.9	0.354	86.0	0.331	85.9	0.321	85.9	0.176	86.2	0.005	85.9	0.002
86.0	0.343	86.0	0.353	86.1	0.332	86.0	0.321	86.0	0.181	86.3	0.006	86.0	0.002
86.2	0.343	86.2	0.35	86.2	0.337	86.2	0.32	86.2	0.198	86.4	0	86.2	0.001
86.3	0.342	86.3	0.346	86.3	0.338	86.3	0.316	86.3	0.191	86.5	0.005	86.3	0.002
86.4	0.341	86.4	0.346	86.4	0.338	86.4	0.31	86.4	0.182	86.6	0.003	86.4	0.001
86.5	0.341	86.5	0.349	86.5	0.34	86.5	0.309	86.5	0.175	86.8	0.005	86.5	0.001
86.6	0.339	86.6	0.352	86.6	0.34	86.6	0.313	86.6	0.191	86.9	0	86.6	0.002
86.7	0.337	86.7	0.351	86.8	0.34	86.7	0.318	86.7	0.191	87.0	0	86.7	0.002
86.8	0.337	86.8	0.348	86.9	0.337	86.8	0.325	86.8	0.172	87.1	0.005	86.8	0.001
86.9	0.338	86.9	0.346	87.0	0.336	86.9	0.327	86.9	0.176	87.2	0.008	86.9	0.001
87.0	0.338	87.0	0.345	87.1	0.335	87.0	0.323	87.0	0.173	87.3	0.006	87.0	0.002
87.1	0.339	87.1	0.343	87.2	0.334	87.1	0.315	87.1	0.181	87.4	0.008	87.1	0.002
87.3	0.341	87.3	0.343	87.3	0.334	87.3	0.31	87.3	0.183	87.5	0.006	87.3	0.001
87.4	0.339	87.4	0.343	87.4	0.33	87.4	0.309	87.4	0.191	87.6	0.005	87.4	0.001
87.5	0.335	87.5	0.344	87.5	0.329	87.5	0.309	87.5	0.189	87.7	0.005	87.5	0.001
87.6	0.33	87.6	0.343	87.6	0.329	87.6	0.307	87.6	0.182	87.9	0.008	87.6	0.002
87.7	0.327	87.7	0.342	87.7	0.328	87.7	0.308	87.7	0.186	88.0	0.006	87.7	0.002
87.8	0.331	87.8	0.341	87.9	0.327	87.8	0.313	87.8	0.181	88.1	0.006	87.8	0.002
87.9	0.336	87.9	0.342	88.0	0.33	87.9	0.317	87.9	0.171	88.2	0.005	87.9	0.001
88.0	0.341	88.0	0.342	88.1	0.332	88.0	0.317	88.0	0.161	88.3	0.003	88.0	0.001
88.1	0.339	88.1	0.341	88.2	0.331	88.1	0.316	88.1	0.166	88.4	0.005	88.1	0.002
88.2	0.333	88.2	0.339	88.3	0.328	88.2	0.313	88.2	0.176	88.5	0.003	88.2	0.002
88.4	0.33	88.4	0.338	88.4	0.326	88.4	0.31	88.4	0.181	88.6	0.005	88.4	0.002
88.5	0.329	88.5	0.339	88.5	0.327	88.5	0.305	88.5	0.171	88.7	0.005	88.5	0.002
88.6	0.328	88.6	0.341	88.6	0.327	88.6	0.3	88.6	0.181	88.8	0.005	88.6	0.002
88.7	0.33	88.7	0.34	88.7	0.324	88.7	0.298	88.7	0.181	89.0	0.004	88.7	0.001
88.8	0.332	88.8	0.337	88.8	0.32	88.8	0.305	88.8	0.175	89.1	0	88.8	0.001
88.9	0.334	88.9	0.335	89.0	0.318	88.9	0.309	88.9	0.171	89.2	0.006	88.9	0.002
89.0	0.332	89.0	0.333	89.1	0.321	89.0	0.309	89.0	0.172	89.3	0.006	89.0	0.002
89.1	0.328	89.1	0.332	89.2	0.325	89.1	0.307	89.1	0.169	89.4	0.004	89.1	0.001
89.2	0.327	89.2	0.334	89.3	0.328	89.2	0.303	89.2	0.163	89.5	0.003	89.2	0.001
89.3	0.327	89.3	0.338	89.4	0.325	89.3	0.302	89.3	0.166	89.6	0.003	89.3	0.002
89.5	0.328	89.5	0.34	89.5	0.322	89.5	0.304	89.5	0.171	89.7	0.005	89.5	0.002
89.6	0.327	89.6	0.339	89.6	0.321	89.6	0.304	89.6	0.17	89.8	0.005	89.6	0.001
89.7	0.325	89.7	0.335	89.7	0.318	89.7	0.302	89.7	0.172	89.9	0.006	89.7	0.002
89.8	0.322	89.8	0.331	89.8	0.312	89.8	0.298	89.8	0.17	90.1	0.004	89.8	0.001
89.89	0.322	89.9	0.329	89.9	0.312	89.9	0.3	89.9	0.167			89.9	0.001
90	0.324	90.0	0.33	90.1	0.315	90.0	0.303	90.0	0.158			90.0	0.002


==> Figures/Overtopping_Experiment/adverse_slope/bump_wet1.txt <==
ULB/LRH Châtelet - adverse slope and slope (bump), wet bed 1

Time	G2	Time	G4	Time	G8	Time	G10	Time	G11	Time	G13	Time	G14	Time	G15	Time	G20
(s)	(m)	(s)	(m)	(s)	(m)	(s)	(m)	(s)	(m)	(s)	(m)	(s)	(m)	(s)	(m)	(s)	(m)
0.1	0	0.1	0	0.1	0	0.1	0	0.1	0	0.1	0	0.1	0	0.1	0.017	0.1	0.15
0.2	0	0.2	0	0.2	0	0.2	0.001	0.2	-0.006	0.2	0.003	0.3	0	0.3	0.017	0.3	0.149
0.3	0	0.3	0	0.3	0.001	0.3	0	0.3	0.014	0.3	0.005	0.4	0	0.4	0.017	0.4	0.15
0.4	0	0.4	0	0.4	0	0.4	0	0.4	-0.004	0.4	0.005	0.5	0	0.5	0.017	0.5	0.15
0.5	0	0.5	0	0.5	0.001	0.5	0.001	0.5	0.014	0.5	0	0.6	0	0.6	0.017	0.6	0.149
0.7	0	0.7	0	0.7	0	0.7	0	0.7	0.004	0.7	0.003	0.7	0	0.7	0.017	0.7	0.149
0.8	-0.002	0.8	0	0.8	0	0.8	0	0.8	0.004	0.8	0.006	0.8	0	0.8	0.017	0.8	0.15
0.9	-0.004	0.9	0	0.9	0	0.9	0	0.9	0.004	0.9	0.008	0.9	0	0.9	0.017	0.9	0.15
1.0	0.018	1.0	0	1.0	0	1.0	0.001	1.0	0.014	1.0	0.005	1.0	0	1.0	0.017	1.0	0.15
1.1	0.067	1.1	0	1.1	0	1.1	0.001	1.1	-0.004	1.1	0.006	1.2	0	1.2	0.017	1.2	0.149
1.2	0.079	1.2	0	1.2	0.001	1.2	0	1.2	0.002	1.2	0.005	1.3	0	1.3	0.017	1.3	0.15
1.3	0.097	1.3	0	1.3	0	1.3	0	1.3	0.002	1.3	0.005	1.4	0	1.4	0.017	1.4	0.15
1.4	0.106	1.4	0.036	1.4	0.001	1.4	0.001	1.4	-0.006	1.6	0.005	1.5	0	1.5	0.017	1.5	0.149
1.5	0.129	1.5	0.077	1.6	0.001	1.5	0	1.5	0.014	1.8	0.006	1.6	0	1.6	0.017	1.6	0.149
1.6	0.142	1.6	0.076	1.7	0.001	1.6	0	1.6	0.017	1.9	0.008	1.8	0	1.8	0.017	1.7	0.15
1.8	0.15	1.8	0.08	1.8	0.001	1.8	0.001	1.8	0.043	2.0	0.005	1.9	0	1.9	0.017	1.8	0.149
1.9	0.16	1.9	0.087	1.9	0	1.9	0	1.9	0.001	2.1	0.003	2.0	0	2.0	0.017	1.9	0.149
2.0	0.169	2.0	0.096	2.0	0	2.0	0.001	2.0	0.006	2.2	0.005	2.1	0	2.1	0.017	2.0	0.149
2.1	0.18	2.1	0.104	2.1	0	2.1	0	2.1	0.043	2.3	0.003	2.2	0	2.2	0.017	2.1	0.149
2.2	0.187	2.2	0.113	2.3	0	2.2	0	2.2	-0.006	2.4	0.005	2.3	0	2.3	0.017	2.3	0.149
2.3	0.196	2.3	0.122	2.4	0	2.3	0.001	2.3	0.014	2.5	0.005	2.4	0	2.4	0.017	2.4	0.15
2.4	0.201	2.4	0.129	2.5	0.001	2.4	0.001	2.4	0.003	2.6	0	2.5	0	2.5	0.017	2.5	0.15
2.5	0.206	2.5	0.136	2.6	0.001	2.5	0	2.5	-0.004	2.7	0.006	2.6	0	2.6	0.017	2.6	0.15
2.6	0.212	2.6	0.143	2.7	0.001	2.6	0	2.6	0.013	2.9	0.005	2.7	0	2.7	0.017	2.7	0.149
2.7	0.216	2.7	0.149	2.8	0.011	2.7	0	2.7	0.007	3.0	0.005	2.9	0	2.9	0.017	2.8	0.15
2.9	0.222	2.9	0.157	2.9	0.061	2.9	0	2.9	0.015	3.1	0.006	3.0	0	3.0	0.017	2.9	0.149
3.0	0.227	3.0	0.164	3.0	0.09	3.0	0.001	3.0	0.004	3.2	0	3.1	0	3.1	0.017	3.0	0.149
3.1	0.228	3.1	0.169	3.1	0.105	3.1	0.001	3.1	0.004	3.3	0.008	3.2	0	3.2	0.017	3.1	0.149
3.2	0.231	3.2	0.175	3.2	0.107	3.2	0.001	3.2	0.009	3.4	0	3.3	0	3.3	0.017	3.2	0.149
3.3	0.235	3.3	0.18	3.4	0.109	3.3	0.049	3.3	0	3.5	0.006	3.4	0	3.4	0.017	3.4	0.15
3.4	0.239	3.4	0.185	3.5	0.11	3.4	0.074	3.4	0.001	3.6	0	3.5	0	3.5	0.017	3.5	0.15
3.5	0.242	3.5	0.19	3.6	0.106	3.5	0.078	3.5	0.011	3.7	0	3.6	0	3.6	0.017	3.6	0.149
3.6	0.241	3.6	0.198	3.7	0.106	3.6	0.073	3.6	0.019	3.8	0	3.7	0	3.7	0.017	3.7	0.15
3.7	0.246	3.7	0.199	3.8	0.112	3.7	0.077	3.7	0.039	4.0	0.008	3.8	0	3.8	0.017	3.8	0.15
3.8	0.246	3.8	0.204	3.9	0.112	3.8	0.076	3.8	0.058	4.1	0.008	4.0	0	4.0	0.017	3.9	0.15
4.0	0.247	4.0	0.208	4.0	0.116	4.0	0.082	4.0	0.058	4.2	0.008	4.1	0	4.1	0.017	4.0	0.149
4.1	0.253	4.1	0.213	4.1	0.115	4.1	0.085	4.1	0.057	4.3	0.008	4.2	0	4.2	0.017	4.1	0.15
4.2	0.254	4.2	0.216	4.2	0.112	4.2	0.091	4.2	0.07	4.4	0.006	4.3	0	4.3	0.017	4.2	0.15
4.3	0.256	4.3	0.219	4.3	0.115	4.3	0.088	4.3	0.072	4.5	0.028	4.4	0	4.4	0.017	4.3	0.149
4.4	0.257	4.4	0.22	4.5	0.115	4.4	0.091	4.4	0.077	4.6	0.049	4.5	0	4.5	0.017	4.5	0.15
4.5	0.259	4.5	0.225	4.6	0.12	4.5	0.094	4.5	0.082	4.7	0.055	4.6	0	4.6	0.017	4.6	0.149
4.6	0.263	4.6	0.229	4.7	0.12	4.6	0.097	4.6	0.102	4.8	0.068	4.7	0	4.7	0.017	4.7	0.149
4.7	0.266	4.7	0.233	4.8	0.125	4.7	0.099	4.7	0.092	4.9	0.071	4.8	0	4.8	0.017	4.8	0.15
4.8	0.268	4.8	0.234	4.9	0.126	4.8	0.101	4.8	0.097	5.1	0.087	4.9	0.011	4.9	0.017	4.9	0.149
4.9	0.268	4.9	0.236	5.0	0.129	4.9	0.105	4.9	0.107	5.2	0.089	5.1	0.031	5.1	0.017	5.0	0.15
5.1	0.272	5.1	0.239	5.1	0.13	5.1	0.109	5.1	0.101	5.3	0.101	5.2	0.042	5.2	0.017	5.1	0.15
5.2	0.272	5.2	0.242	5.2	0.135	5.2	0.112	5.2	0.11	5.4	0.108	5.3	0.051	5.3	0.018	5.2	0.149
5.3	0.275	5.3	0.242	5.3	0.136	5.3	0.117	5.3	0.117	5.5	0.093	5.4	0.054	5.4	0.024	5.3	0.149
5.4	0.276	5.4	0.246	5.4	0.139	5.4	0.119	5.4	0.107	5.6	0.1	5.5	0.065	5.5	0.023	5.4	0.149
5.5	0.278	5.5	0.246	5.5	0.142	5.5	0.121	5.5	0.112	5.7	0.111	5.6	0.06	5.6	0.026	5.5	0.149
5.6	0.277	5.6	0.249	5.7	0.144	5.6	0.126	5.6	0.123	5.8	0.116	5.7	0.063	5.7	0.027	5.7	0.149
5.7	0.28	5.7	0.25	5.8	0.146	5.7	0.127	5.7	0.122	5.9	0.125	5.8	0.071	5.8	0.029	5.8	0.149
5.8	0.28	5.8	0.252	5.9	0.15	5.8	0.13	5.8	0.139	6.0	0.139	5.9	0.079	5.9	0.033	5.9	0.15
5.9	0.282	5.9	0.255	6.0	0.151	5.9	0.13	5.9	0.129	6.2	0.141	6.0	0.085	6.0	0.037	6.0	0.15
6.0	0.282	6.0	0.257	6.1	0.154	6.0	0.131	6.0	0.142	6.3	0.153	6.2	0.087	6.2	0.044	6.1	0.149
6.2	0.284	6.2	0.257	6.2	0.155	6.2	0.136	6.2	0.143	6.4	0.144	6.3	0.083	6.3	0.047	6.2	0.149
6.3	0.285	6.3	0.259	6.3	0.158	6.3	0.136	6.3	0.157	6.5	0.153	6.4	0.088	6.4	0.047	6.3	0.149
6.4	0.286	6.4	0.261	6.4	0.159	6.4	0.139	6.4	0.167	6.6	0.164	6.5	0.085	6.5	0.047	6.4	0.15
6.5	0.286	6.5	0.259	6.5	0.162	6.5	0.138	6.5	0.172	6.7	0.151	6.6	0.091	6.6	0.05	6.5	0.15
6.6	0.287	6.6	0.262	6.6	0.163	6.6	0.145	6.6	0.181	6.8	0.153	6.7	0.092	6.7	0.051	6.6	0.149
6.7	0.287	6.7	0.262	6.8	0.165	6.7	0.144	6.7	0.21	6.9	0.159	6.8	0.093	6.8	0.054	6.8	0.15
6.8	0.287	6.8	0.262	6.9	0.168	6.8	0.148	6.8	0.223	7.0	0.148	6.9	0.095	6.9	0.058	6.9	0.15
6.9	0.288	6.9	0.266	7.0	0.17	6.9	0.15	6.9	0.231	7.1	0.147	7.0	0.097	7.0	0.06	7.0	0.15
7.0	0.29	7.0	0.266	7.1	0.172	7.0	0.153	7.0	0.266	7.3	0.153	7.1	0.103	7.1	0.061	7.1	0.15
7.1	0.289	7.1	0.267	7.2	0.174	7.1	0.156	7.1	0.276	7.4	0.143	7.3	0.11	7.3	0.062	7.2	0.149
7.3	0.291	7.3	0.267	7.3	0.174	7.3	0.157	7.3	0.34	7.5	0.147	7.4	0.11	7.4	0.059	7.3	0.15
7.4	0.293	7.4	0.269	7.4	0.176	7.4	0.162	7.4	0.379	7.6	0.151	7.5	0.119	7.5	0.057	7.4	0.153
7.5	0.294	7.5	0.27	7.5	0.179	7.5	0.164	7.5	0.425	7.7	0.145	7.6	0.12	7.6	0.056	7.5	0.185
7.6	0.294	7.6	0.272	7.6	0.181	7.6	0.169	7.6	0.446	7.8	0.148	7.7	0.118	7.7	0.057	7.6	0.238
7.7	0.295	7.7	0.275	7.7	0.184	7.7	0.177	7.7	0.454	7.9	0.148	7.8	0.116	7.8	0.058	7.7	0.271
7.8	0.297	7.8	0.275	7.9	0.183	7.8	0.195	7.8	0.458	8.0	0.144	7.9	0.116	7.9	0.056	7.9	0.264
7.9	0.298	7.9	0.275	8.0	0.186	7.9	0.227	7.9	0.459	8.1	0.148	8.0	0.113	8.0	0.054	8.0	0.269
8.0	0.298	8.0	0.277	8.1	0.19	8.0	0.264	8.0	0.459	8.2	0.143	8.1	0.116	8.1	0.055	8.1	0.271
8.1	0.3	8.1	0.279	8.2	0.19	8.1	0.298	8.1	0.459	8.4	0.145	8.2	0.115	8.2	0.057	8.2	0.279
8.2	0.303	8.2	0.28	8.3	0.191	8.2	0.316	8.2	0.459	8.5	0.143	8.4	0.116	8.4	0.057	8.3	0.28
8.4	0.303	8.4	0.281	8.4	0.193	8.4	0.352	8.4	0.42	8.6	0.148	8.5	0.118	8.5	0.055	8.4	0.284
8.5	0.303	8.5	0.282	8.5	0.195	8.5	0.378	8.5	0.405	8.7	0.145	8.6	0.12	8.6	0.057	8.5	0.282
8.6	0.307	8.6	0.282	8.6	0.193	8.6	0.406	8.6	0.424	8.8	0.138	8.7	0.126	8.7	0.056	8.6	0.281
8.7	0.306	8.7	0.282	8.7	0.197	8.7	0.43	8.7	0.404	8.9	0.142	8.8	0.121	8.8	0.055	8.7	0.281
8.8	0.308	8.8	0.284	8.8	0.2	8.8	0.449	8.8	0.409	9.0	0.138	8.9	0.116	8.9	0.055	8.8	0.294
8.9	0.309	8.9	0.285	9.0	0.2	8.9	0.459	8.9	0.395	9.1	0.162	9.0	0.116	9.0	0.053	9.0	0.285
9.0	0.311	9.0	0.289	9.1	0.205	9.0	0.471	9.0	0.395	9.2	0.148	9.1	0.113	9.1	0.05	9.1	0.302
9.1	0.311	9.1	0.288	9.2	0.211	9.1	0.474	9.1	0.394	9.3	0.143	9.2	0.112	9.2	0.051	9.2	0.292
9.2	0.312	9.2	0.289	9.3	0.214	9.2	0.491	9.2	0.407	9.5	0.13	9.3	0.11	9.3	0.049	9.3	0.284
9.3	0.313	9.3	0.29	9.4	0.234	9.3	0.519	9.3	0.399	9.6	0.139	9.5	0.112	9.5	0.052	9.4	0.298
9.5	0.316	9.5	0.293	9.5	0.269	9.5	0.517	9.5	0.396	9.7	0.137	9.6	0.113	9.6	0.051	9.5	0.291
9.6	0.316	9.6	0.293	9.6	0.304	9.6	0.515	9.6	0.415	9.8	0.138	9.7	0.112	9.7	0.049	9.6	0.284
9.7	0.317	9.7	0.292	9.7	0.339	9.7	0.519	9.7	0.421	9.9	0.133	9.8	0.111	9.8	0.046	9.7	0.285
9.8	0.318	9.8	0.291	9.8	0.372	9.8	0.531	9.8	0.419	10.0	0.139	9.9	0.115	9.9	0.047	9.8	0.288
9.9	0.319	9.9	0.295	9.9	0.418	9.9	0.541	9.9	0.432	10.1	0.127	10.0	0.112	10.0	0.051	9.9	0.297
10.0	0.321	10.0	0.295	10.1	0.463	10.0	0.537	10.0	0.443	10.2	0.128	10.1	0.106	10.1	0.05	10.1	0.299
10.1	0.322	10.1	0.296	10.2	0.467	10.1	0.529	10.1	0.444	10.3	0.147	10.2	0.106	10.2	0.052	10.2	0.288
10.2	0.322	10.2	0.298	10.3	0.477	10.2	0.525	10.2	0.432	10.4	0.158	10.3	0.106	10.3	0.046	10.3	0.291
10.3	0.322	10.3	0.299	10.4	0.485	10.3	0.534	10.3	0.439	10.5	0.165	10.4	0.119	10.4	0.045	10.4	0.29
10.4	0.322	10.4	0.296	10.5	0.485	10.4	0.545	10.4	0.439	10.7	0.145	10.5	0.111	10.5	0.051	10.5	0.289
10.5	0.323	10.5	0.3	10.6	0.498	10.5	0.54	10.5	0.429	10.8	0.138	10.7	0.097	10.7	0.044	10.6	0.282
10.7	0.325	10.7	0.299	10.7	0.508	10.7	0.532	10.7	0.427	10.9	0.128	10.8	0.098	10.8	0.039	10.7	0.282
10.8	0.324	10.8	0.298	10.8	0.504	10.8	0.53	10.8	0.429	11.0	0.133	10.9	0.103	10.9	0.04	10.8	0.287
10.9	0.326	10.9	0.299	10.9	0.503	10.9	0.545	10.9	0.419	11.1	0.145	11.0	0.112	11.0	0.046	10.9	0.287
11.0	0.325	11.0	0.3	11.0	0.525	11.0	0.555	11.0	0.428	11.2	0.151	11.1	0.111	11.1	0.047	11.0	0.291
11.1	0.325	11.1	0.299	11.2	0.54	11.1	0.554	11.1	0.439	11.3	0.142	11.2	0.101	11.2	0.045	11.2	0.289
11.2	0.327	11.2	0.3	11.3	0.528	11.2	0.539	11.2	0.449	11.4	0.137	11.3	0.099	11.3	0.049	11.3	0.29
11.3	0.326	11.3	0.298	11.4	0.526	11.3	0.533	11.3	0.453	11.5	0.137	11.4	0.094	11.4	0.048	11.4	0.308
11.4	0.326	11.4	0.297	11.5	0.538	11.4	0.539	11.4	0.443	11.6	0.137	11.5	0.106	11.5	0.047	11.5	0.316
11.5	0.326	11.5	0.297	11.6	0.533	11.5	0.526	11.5	0.451	11.8	0.134	11.6	0.118	11.6	0.043	11.6	0.326
11.6	0.325	11.6	0.298	11.7	0.536	11.6	0.535	11.6	0.449	11.9	0.144	11.8	0.115	11.8	0.045	11.7	0.338
11.8	0.325	11.8	0.295	11.8	0.54	11.8	0.559	11.8	0.455	12.0	0.14	11.9	0.103	11.9	0.045	11.8	0.348
11.9	0.325	11.9	0.295	11.9	0.544	11.9	0.571	11.9	0.459	12.1	0.141	12.0	0.105	12.0	0.046	11.9	0.356
12.0	0.323	12.0	0.292	12.0	0.547	12.0	0.559	12.0	0.458	12.2	0.134	12.1	0.108	12.1	0.044	12.0	0.365
12.1	0.323	12.1	0.29	12.1	0.542	12.1	0.542	12.1	0.448	12.3	0.145	12.2	0.109	12.2	0.047	12.1	0.369
12.2	0.324	12.2	0.29	12.3	0.54	12.2	0.55	12.2	0.448	12.4	0.149	12.3	0.112	12.3	0.052	12.3	0.365
12.3	0.322	12.3	0.288	12.4	0.548	12.3	0.556	12.3	0.449	12.5	0.143	12.4	0.108	12.4	0.049	12.4	0.359
12.4	0.322	12.4	0.286	12.5	0.549	12.4	0.553	12.4	0.444	12.6	0.144	12.5	0.106	12.5	0.043	12.5	0.346
12.5	0.319	12.5	0.284	12.6	0.548	12.5	0.56	12.5	0.441	12.7	0.137	12.6	0.109	12.6	0.047	12.6	0.328
12.6	0.317	12.6	0.282	12.7	0.539	12.6	0.571	12.6	0.443	12.9	0.146	12.7	0.114	12.7	0.045	12.7	0.316
12.7	0.314	12.7	0.281	12.8	0.548	12.7	0.568	12.7	0.445	13.0	0.144	12.9	0.115	12.9	0.048	12.8	0.305
12.9	0.312	12.9	0.28	12.9	0.549	12.9	0.55	12.9	0.449	13.1	0.149	13.0	0.117	13.0	0.048	12.9	0.309
13.0	0.307	13.0	0.279	13.0	0.543	13.0	0.539	13.0	0.456	13.2	0.148	13.1	0.112	13.1	0.045	13.0	0.322
13.1	0.302	13.1	0.279	13.1	0.542	13.1	0.548	13.1	0.459	13.3	0.155	13.2	0.107	13.2	0.047	13.1	0.319
13.2	0.299	13.2	0.28	13.2	0.546	13.2	0.559	13.2	0.459	13.4	0.152	13.3	0.109	13.3	0.047	13.2	0.318
13.3	0.292	13.3	0.284	13.4	0.544	13.3	0.556	13.3	0.458	13.5	0.148	13.4	0.105	13.4	0.045	13.4	0.329
13.4	0.287	13.4	0.292	13.5	0.542	13.4	0.552	13.4	0.458	13.6	0.149	13.5	0.11	13.5	0.047	13.5	0.333
13.5	0.28	13.5	0.303	13.6	0.538	13.5	0.547	13.5	0.454	13.7	0.138	13.6	0.116	13.6	0.048	13.6	0.33
13.6	0.273	13.6	0.351	13.7	0.539	13.6	0.554	13.6	0.454	13.8	0.149	13.7	0.12	13.8	0.046	13.7	0.345
13.7	0.268	13.7	0.378	13.8	0.542	13.7	0.568	13.7	0.446	14.0	0.148	13.8	0.115	13.9	0.05	13.8	0.359
13.8	0.262	13.8	0.417	13.9	0.55	13.8	0.553	13.8	0.444	14.1	0.148	14.0	0.11	14.0	0.049	13.9	0.345
14.0	0.258	14.0	0.458	14.0	0.541	14.0	0.558	14.0	0.449	14.2	0.144	14.1	0.111	14.1	0.049	14.0	0.33
14.1	0.255	14.1	0.475	14.1	0.532	14.1	0.551	14.1	0.449	14.3	0.15	14.2	0.114	14.2	0.048	14.1	0.324
14.2	0.252	14.2	0.489	14.2	0.538	14.2	0.553	14.2	0.44	14.4	0.153	14.3	0.121	14.3	0.046	14.2	0.322
14.3	0.252	14.3	0.489	14.3	0.543	14.3	0.55	14.3	0.427	14.5	0.144	14.4	0.126	14.5	0.046	14.3	0.317
14.4	0.252	14.4	0.501	14.5	0.547	14.4	0.546	14.4	0.429	14.6	0.141	14.5	0.123	14.6	0.051	14.5	0.309
14.5	0.253	14.5	0.505	14.6	0.539	14.5	0.541	14.5	0.439	14.7	0.144	14.6	0.116	14.7	0.05	14.6	0.304
14.6	0.255	14.6	0.51	14.7	0.526	14.6	0.535	14.6	0.434	14.8	0.137	14.7	0.114	14.8	0.048	14.7	0.303
14.7	0.26	14.7	0.513	14.8	0.52	14.7	0.531	14.7	0.439	14.9	0.138	14.8	0.112	14.9	0.05	14.8	0.302
14.8	0.273	14.8	0.507	14.9	0.519	14.8	0.53	14.8	0.44	15.1	0.14	14.9	0.113	15.0	0.048	14.9	0.305
14.9	0.312	14.9	0.496	15.0	0.52	14.9	0.532	14.9	0.437	15.2	0.134	15.1	0.117	15.1	0.049	15.0	0.321
15.1	0.349	15.1	0.497	15.1	0.523	15.1	0.536	15.1	0.439	15.3	0.134	15.2	0.122	15.2	0.045	15.1	0.327
15.2	0.407	15.2	0.499	15.2	0.526	15.2	0.53	15.2	0.431	15.4	0.133	15.3	0.119	15.3	0.048	15.2	0.321
15.3	0.416	15.3	0.503	15.3	0.523	15.3	0.524	15.3	0.422	15.5	0.13	15.4	0.118	15.4	0.049	15.3	0.314
15.4	0.46	15.4	0.506	15.4	0.52	15.4	0.529	15.4	0.417	15.6	0.134	15.5	0.111	15.5	0.052	15.4	0.313
15.5	0.469	15.5	0.504	15.5	0.521	15.5	0.535	15.5	0.419	15.7	0.128	15.6	0.109	15.7	0.053	15.5	0.31
15.6	0.464	15.6	0.5	15.7	0.528	15.6	0.532	15.6	0.418	15.8	0.134	15.7	0.106	15.8	0.049	15.7	0.313
15.7	0.461	15.7	0.496	15.8	0.528	15.7	0.521	15.7	0.414	15.9	0.138	15.8	0.111	15.9	0.047	15.8	0.328
15.8	0.456	15.8	0.494	15.9	0.519	15.8	0.517	15.8	0.399	16.0	0.128	15.9	0.11	16.0	0.047	15.9	0.317
15.9	0.449	15.9	0.492	16.0	0.508	15.9	0.515	15.9	0.394	16.2	0.124	16.0	0.111	16.1	0.047	16.0	0.32
16.0	0.453	16.0	0.49	16.1	0.496	16.0	0.51	16.0	0.401	16.3	0.107	16.2	0.112	16.2	0.048	16.1	0.309
16.2	0.454	16.2	0.491	16.2	0.498	16.2	0.501	16.2	0.403	16.4	0.108	16.3	0.11	16.3	0.045	16.2	0.311
16.3	0.447	16.3	0.492	16.3	0.502	16.3	0.495	16.3	0.404	16.5	0.115	16.4	0.106	16.4	0.043	16.3	0.31
16.4	0.447	16.4	0.49	16.4	0.505	16.4	0.497	16.4	0.394	16.6	0.127	16.5	0.103	16.5	0.043	16.4	0.315
16.5	0.453	16.5	0.487	16.5	0.504	16.5	0.506	16.5	0.394	16.7	0.118	16.6	0.099	16.6	0.042	16.5	0.322
16.6	0.457	16.6	0.486	16.6	0.496	16.6	0.509	16.6	0.386	16.8	0.104	16.7	0.1	16.8	0.042	16.6	0.331
16.7	0.452	16.7	0.484	16.8	0.491	16.7	0.501	16.7	0.374	16.9	0.107	16.8	0.099	16.9	0.043	16.8	0.336
16.8	0.446	16.8	0.482	16.9	0.493	16.8	0.492	16.8	0.374	17.0	0.105	16.9	0.1	17.0	0.043	16.9	0.332
16.9	0.446	16.9	0.481	17.0	0.495	16.9	0.488	16.9	0.379	17.1	0.108	17.0	0.099	17.1	0.04	17.0	0.328
17.0	0.45	17.0	0.482	17.1	0.5	17.0	0.487	17.0	0.374	17.3	0.106	17.1	0.095	17.2	0.039	17.1	0.327
17.1	0.457	17.1	0.482	17.2	0.497	17.1	0.485	17.1	0.37	17.4	0.108	17.3	0.092	17.3	0.038	17.2	0.315
17.3	0.458	17.3	0.482	17.3	0.487	17.3	0.484	17.3	0.378	17.5	0.099	17.4	0.09	17.4	0.037	17.3	0.309
17.4	0.458	17.4	0.479	17.4	0.471	17.4	0.481	17.4	0.372	17.6	0.095	17.5	0.088	17.5	0.037	17.4	0.3
17.5	0.455	17.5	0.476	17.5	0.469	17.5	0.472	17.5	0.362	17.7	0.093	17.6	0.085	17.6	0.039	17.5	0.291
17.6	0.447	17.6	0.471	17.6	0.475	17.6	0.469	17.6	0.36	17.8	0.097	17.7	0.085	17.7	0.036	17.6	0.292
17.7	0.438	17.7	0.466	17.7	0.484	17.7	0.472	17.7	0.351	17.9	0.099	17.8	0.086	17.9	0.035	17.7	0.304
17.8	0.439	17.8	0.466	17.9	0.482	17.8	0.478	17.8	0.35	18.0	0.089	17.9	0.087	18.0	0.034	17.9	0.307
17.9	0.443	17.9	0.468	18.0	0.473	17.9	0.474	17.9	0.35	18.1	0.087	18.0	0.082	18.1	0.034	18.0	0.302
18.0	0.444	18.0	0.465	18.1	0.463	18.0	0.463	18.0	0.35	18.2	0.084	18.1	0.079	18.2	0.032	18.1	0.291
18.1	0.445	18.1	0.461	18.2	0.461	18.1	0.455	18.1	0.345	18.4	0.076	18.2	0.076	18.3	0.031	18.2	0.296
18.2	0.441	18.2	0.46	18.3	0.465	18.2	0.452	18.2	0.35	18.5	0.083	18.4	0.076	18.4	0.032	18.3	0.299
18.4	0.434	18.4	0.457	18.4	0.463	18.4	0.452	18.4	0.335	18.6	0.083	18.5	0.074	18.5	0.032	18.4	0.306
18.5	0.437	18.5	0.46	18.5	0.461	18.5	0.454	18.5	0.33	18.7	0.081	18.6	0.073	18.6	0.03	18.5	0.306
18.6	0.439	18.6	0.468	18.6	0.458	18.6	0.456	18.6	0.324	18.8	0.074	18.7	0.07	18.7	0.028	18.6	0.307
18.7	0.435	18.7	0.466	18.7	0.453	18.7	0.454	18.7	0.33	18.9	0.074	18.8	0.067	18.8	0.027	18.7	0.301
18.8	0.434	18.8	0.461	18.8	0.452	18.8	0.45	18.8	0.33	19.0	0.075	18.9	0.066	19.0	0.028	18.8	0.292
18.9	0.441	18.9	0.457	19.0	0.452	18.9	0.444	18.9	0.324	19.1	0.074	19.0	0.066	19.1	0.026	19.0	0.289
19.0	0.438	19.0	0.452	19.1	0.451	19.0	0.438	19.0	0.326	19.2	0.07	19.1	0.064	19.2	0.026	19.1	0.292
19.1	0.435	19.1	0.45	19.2	0.451	19.1	0.434	19.1	0.32	19.3	0.073	19.2	0.063	19.3	0.025	19.2	0.29
19.2	0.428	19.2	0.45	19.3	0.446	19.2	0.434	19.2	0.32	19.5	0.066	19.3	0.062	19.4	0.025	19.3	0.283
19.3	0.421	19.3	0.447	19.4	0.439	19.3	0.434	19.3	0.313	19.6	0.067	19.5	0.059	19.5	0.023	19.4	0.282
19.5	0.417	19.5	0.442	19.5	0.435	19.5	0.432	19.5	0.318	19.7	0.065	19.6	0.056	19.6	0.022	19.5	0.286
19.6	0.42	19.6	0.441	19.6	0.436	19.6	0.432	19.6	0.305	19.8	0.067	19.7	0.055	19.7	0.022	19.6	0.277
19.7	0.426	19.7	0.441	19.7	0.44	19.7	0.431	19.7	0.3	19.9	0.068	19.8	0.055	19.8	0.023	19.7	0.267
19.8	0.423	19.8	0.442	19.8	0.44	19.8	0.428	19.8	0.303	20.0	0.064	19.9	0.056	19.9	0.022	19.8	0.267
19.9	0.415	19.9	0.444	19.9	0.435	19.9	0.424	19.9	0.3	20.1	0.055	20.0	0.053	20.1	0.022	19.9	0.273
20.0	0.413	20.0	0.441	20.1	0.427	20.0	0.42	20.0	0.291	20.2	0.06	20.1	0.051	20.2	0.021	20.1	0.277
20.1	0.415	20.1	0.436	20.2	0.421	20.1	0.417	20.1	0.3	20.3	0.055	20.2	0.048	20.3	0.019	20.2	0.272
20.2	0.414	20.2	0.431	20.3	0.421	20.2	0.414	20.2	0.3	20.4	0.056	20.3	0.046	20.4	0.019	20.3	0.264
20.3	0.421	20.3	0.43	20.4	0.426	20.3	0.412	20.3	0.295	20.5	0.055	20.4	0.045	20.5	0.019	20.4	0.27
20.4	0.418	20.4	0.428	20.5	0.429	20.4	0.413	20.4	0.285	20.7	0.048	20.5	0.044	20.6	0.018	20.5	0.268
20.5	0.413	20.5	0.423	20.6	0.423	20.5	0.414	20.5	0.279	20.8	0.056	20.7	0.042	20.7	0.019	20.6	0.252
20.7	0.4	20.7	0.423	20.7	0.417	20.7	0.412	20.7	0.285	20.9	0.048	20.8	0.041	20.8	0.019	20.7	0.248
20.8	0.394	20.8	0.423	20.8	0.412	20.8	0.407	20.8	0.275	21.0	0.051	20.9	0.04	20.9	0.019	20.8	0.249
20.9	0.396	20.9	0.421	20.9	0.409	20.9	0.404	20.9	0.275	21.1	0.046	21.0	0.041	21.0	0.02	20.9	0.254
21.0	0.4	21.0	0.416	21.0	0.41	21.0	0.401	21.0	0.275	21.2	0.04	21.1	0.039	21.2	0.018	21.0	0.253
21.1	0.402	21.1	0.416	21.2	0.414	21.1	0.398	21.1	0.285	21.3	0.042	21.2	0.036	21.3	0.02	21.2	0.245
21.2	0.4	21.2	0.417	21.3	0.416	21.2	0.396	21.2	0.285	21.4	0.034	21.3	0.034	21.4	0.02	21.3	0.241
21.3	0.399	21.3	0.417	21.4	0.413	21.3	0.394	21.3	0.275	21.5	0.039	21.4	0.033	21.5	0.021	21.4	0.246
21.4	0.399	21.4	0.413	21.5	0.408	21.4	0.392	21.4	0.275	21.6	0.034	21.5	0.032	21.6	0.031	21.5	0.253
21.5	0.396	21.5	0.408	21.6	0.402	21.5	0.389	21.5	0.261	21.8	0.04	21.6	0.031	21.7	0.051	21.6	0.25
21.6	0.391	21.6	0.407	21.7	0.398	21.6	0.388	21.6	0.263	21.9	0.039	21.8	0.03	21.8	0.063	21.7	0.242
21.8	0.385	21.8	0.404	21.8	0.401	21.8	0.389	21.8	0.269	22.0	0.033	21.9	0.027	21.9	0.063	21.8	0.232
21.9	0.383	21.9	0.404	21.9	0.403	21.9	0.389	21.9	0.25	22.1	0.036	22.0	0.026	22.0	0.073	21.9	0.226
22.0	0.385	22.0	0.403	22.0	0.401	22.0	0.389	22.0	0.25	22.2	0.025	22.1	0.025	22.1	0.083	22.0	0.232
22.1	0.384	22.1	0.404	22.1	0.396	22.1	0.388	22.1	0.261	22.3	0.029	22.2	0.024	22.3	0.086	22.1	0.24
22.2	0.384	22.2	0.4	22.3	0.391	22.2	0.381	22.2	0.248	22.4	0.029	22.3	0.024	22.4	0.075	22.3	0.235
22.3	0.385	22.3	0.397	22.4	0.388	22.3	0.375	22.3	0.261	22.5	0.034	22.4	0.023	22.5	0.075	22.4	0.227
22.4	0.385	22.4	0.395	22.5	0.388	22.4	0.374	22.4	0.261	22.6	0.022	22.5	0.022	22.6	0.085	22.5	0.225
22.5	0.382	22.5	0.393	22.6	0.389	22.5	0.376	22.5	0.261	22.7	0.025	22.6	0.02	22.7	0.083	22.6	0.233
22.6	0.378	22.6	0.396	22.7	0.39	22.6	0.38	22.6	0.248	22.9	0.017	22.7	0.019	22.8	0.079	22.7	0.244
22.7	0.372	22.7	0.397	22.8	0.388	22.7	0.379	22.7	0.244	23.0	0.017	22.9	0.017	22.9	0.094	22.8	0.238
22.9	0.372	22.9	0.394	22.9	0.382	22.9	0.375	22.9	0.24	23.1	0.017	23.0	0.016	23.0	0.101	22.9	0.231
23.0	0.372	23.0	0.389	23.0	0.376	23.0	0.37	23.0	0.241	23.2	0.014	23.1	0.016	23.1	0.099	23.0	0.228
23.1	0.37	23.1	0.385	23.1	0.376	23.1	0.365	23.1	0.241	23.3	0.01	23.2	0.015	23.2	0.099	23.1	0.222
23.2	0.364	23.2	0.382	23.2	0.383	23.2	0.363	23.2	0.236	23.4	0.014	23.3	0.015	23.4	0.104	23.2	0.22
23.3	0.365	23.3	0.377	23.4	0.386	23.3	0.362	23.3	0.241	23.5	0.013	23.4	0.015	23.5	0.098	23.4	0.227
23.4	0.368	23.4	0.376	23.5	0.379	23.4	0.366	23.4	0.241	23.6	0.015	23.5	0.016	23.6	0.094	23.5	0.238
23.5	0.369	23.5	0.379	23.6	0.372	23.5	0.369	23.5	0.231	23.7	0.01	23.6	0.014	23.7	0.093	23.6	0.239
23.6	0.369	23.6	0.38	23.7	0.369	23.6	0.361	23.6	0.231	23.8	0.015	23.7	0.013	23.8	0.092	23.7	0.23
23.7	0.364	23.7	0.38	23.8	0.359	23.7	0.353	23.7	0.231	24.0	0.007	23.8	0.012	23.9	0.099	23.8	0.22
23.8	0.362	23.8	0.378	23.9	0.363	23.8	0.35	23.8	0.241	24.1	0.007	24.0	0.012	24.0	0.09	23.9	0.217
24.0	0.358	24.0	0.371	24.0	0.371	24.0	0.351	24.0	0.236	24.2	0.008	24.1	0.011	24.1	0.093	24.0	0.222
24.1	0.356	24.1	0.372	24.1	0.371	24.1	0.352	24.1	0.216	24.3	0.006	24.2	0.01	24.2	0.096	24.1	0.223
24.2	0.355	24.2	0.375	24.2	0.365	24.2	0.351	24.2	0.213	24.4	0.006	24.3	0.009	24.3	0.093	24.2	0.216
24.3	0.355	24.3	0.369	24.3	0.361	24.3	0.351	24.3	0.211	24.5	0.006	24.4	0.008	24.5	0.093	24.3	0.214
24.4	0.353	24.4	0.362	24.5	0.358	24.4	0.349	24.4	0.226	24.6	0	24.5	0.008	24.6	0.092	24.5	0.224
24.5	0.349	24.5	0.361	24.6	0.352	24.5	0.343	24.5	0.216	24.7	0.006	24.6	0.007	24.7	0.091	24.6	0.236
24.6	0.348	24.6	0.364	24.7	0.35	24.6	0.341	24.6	0.216	24.8	0	24.7	0.006	24.8	0.099	24.7	0.234
24.7	0.348	24.7	0.36	24.8	0.356	24.7	0.343	24.7	0.211	24.9	0.008	24.8	0.005	24.9	0.102	24.8	0.223
24.8	0.348	24.8	0.357	24.9	0.361	24.8	0.347	24.8	0.202	25.1	0	24.9	0.004	25.0	0.099	24.9	0.214
24.9	0.35	24.9	0.356	25.0	0.354	24.9	0.346	24.9	0.216	25.2	0.008	25.1	0.001	25.1	0.094	25.0	0.217
25.1	0.348	25.1	0.359	25.1	0.346	25.1	0.339	25.1	0.216	25.3	0.004	25.2	0.003	25.2	0.089	25.1	0.225
25.2	0.346	25.2	0.363	25.2	0.345	25.2	0.331	25.2	0.204	25.4	0.006	25.3	0.003	25.3	0.087	25.2	0.223
25.3	0.345	25.3	0.363	25.3	0.347	25.3	0.329	25.3	0.211	25.5	0.005	25.4	0.004	25.4	0.09	25.3	0.217
25.4	0.344	25.4	0.358	25.4	0.346	25.4	0.329	25.4	0.201	25.6	0.005	25.5	0.004	25.5	0.092	25.4	0.212
25.5	0.34	25.5	0.352	25.5	0.346	25.5	0.33	25.5	0.201	25.7	0.004	25.6	0.003	25.7	0.093	25.5	0.212
25.6	0.336	25.6	0.347	25.7	0.348	25.6	0.332	25.6	0.201	25.8	0.006	25.7	0.003	25.8	0.091	25.7	0.215
25.7	0.335	25.7	0.347	25.8	0.345	25.7	0.331	25.7	0.21	25.9	0.006	25.8	0.003	25.9	0.086	25.8	0.219
25.8	0.334	25.8	0.349	25.9	0.336	25.8	0.327	25.8	0.196	26.0	0.003	25.9	0.003	26.0	0.082	25.9	0.219
25.9	0.333	25.9	0.352	26.0	0.329	25.9	0.324	25.9	0.191	26.2	0.006	26.0	0.003	26.1	0.082	26.0	0.217
26.0	0.329	26.0	0.35	26.1	0.334	26.0	0.322	26.0	0.175	26.3	0.005	26.2	0.003	26.2	0.08	26.1	0.214
26.2	0.331	26.2	0.341	26.2	0.341	26.2	0.32	26.2	0.173	26.4	0.008	26.3	0.003	26.3	0.081	26.2	0.214
26.3	0.337	26.3	0.341	26.3	0.337	26.3	0.32	26.3	0.186	26.5	0.008	26.4	0.003	26.4	0.086	26.3	0.226
26.4	0.337	26.4	0.341	26.4	0.329	26.4	0.317	26.4	0.176	26.6	0.008	26.5	0.003	26.5	0.083	26.4	0.234
26.5	0.332	26.5	0.343	26.5	0.328	26.5	0.313	26.5	0.175	26.7	0.006	26.6	0.003	26.6	0.075	26.5	0.23
26.6	0.329	26.6	0.343	26.6	0.329	26.6	0.31	26.6	0.18	26.8	0.003	26.7	0.003	26.8	0.075	26.6	0.222
26.7	0.326	26.7	0.339	26.8	0.324	26.7	0.312	26.7	0.174	26.9	0.006	26.8	0.003	26.9	0.076	26.8	0.213
26.8	0.323	26.8	0.334	26.9	0.323	26.8	0.314	26.8	0.167	27.0	0.008	26.9	0.003	27.0	0.072	26.9	0.212
26.9	0.322	26.9	0.334	27.0	0.324	26.9	0.31	26.9	0.18	27.1	0.003	27.0	0.002	27.1	0.075	27.0	0.222
27.0	0.324	27.0	0.332	27.1	0.323	27.0	0.304	27.0	0.166	27.3	0.008	27.1	0.002	27.2	0.077	27.1	0.223
27.1	0.324	27.1	0.333	27.2	0.323	27.1	0.301	27.1	0.161	27.4	0.004	27.3	0.003	27.3	0.075	27.2	0.219
27.3	0.321	27.3	0.334	27.3	0.318	27.3	0.298	27.3	0.166	27.5	0.005	27.4	0.003	27.4	0.072	27.3	0.216
27.4	0.316	27.4	0.334	27.4	0.313	27.4	0.298	27.4	0.154	27.6	0.005	27.5	0.002	27.5	0.068	27.4	0.212
27.5	0.314	27.5	0.332	27.5	0.314	27.5	0.297	27.5	0.157	27.7	0.005	27.6	0.002	27.6	0.068	27.5	0.214
27.6	0.315	27.6	0.329	27.6	0.319	27.6	0.296	27.6	0.162	27.8	0.008	27.7	0.002	27.7	0.071	27.6	0.217
27.7	0.317	27.7	0.325	27.7	0.317	27.7	0.294	27.7	0.162	27.9	0.005	27.8	0.002	27.9	0.073	27.7	0.223
27.8	0.319	27.8	0.325	27.9	0.309	27.8	0.293	27.8	0.157	28.0	0.005	27.9	0.002	28.0	0.075	27.9	0.223
27.9	0.319	27.9	0.325	28.0	0.306	27.9	0.293	27.9	0.157	28.1	0.005	28.0	0.002	28.1	0.074	28.0	0.217
28.0	0.317	28.0	0.323	28.1	0.302	28.0	0.291	28.0	0.156	28.2	0	28.1	0.002	28.2	0.074	28.1	0.219
28.1	0.314	28.1	0.322	28.2	0.298	28.1	0.287	28.1	0.142	28.4	0	28.2	0.002	28.3	0.071	28.2	0.218
28.2	0.31	28.2	0.322	28.3	0.297	28.2	0.285	28.2	0.144	28.5	0.005	28.4	0.002	28.4	0.071	28.3	0.221
28.4	0.305	28.4	0.32	28.4	0.302	28.4	0.283	28.4	0.142	28.6	0	28.5	0.002	28.5	0.074	28.4	0.227
28.5	0.304	28.5	0.317	28.5	0.309	28.5	0.281	28.5	0.143	28.7	0.006	28.6	0.003	28.6	0.073	28.5	0.23
28.6	0.307	28.6	0.317	28.6	0.305	28.6	0.28	28.6	0.143	28.8	0.004	28.7	0.002	28.7	0.072	28.6	0.224
28.7	0.306	28.7	0.317	28.7	0.294	28.7	0.279	28.7	0.139	28.9	0.005	28.8	0.002	28.8	0.072	28.7	0.216
28.8	0.304	28.8	0.317	28.8	0.289	28.8	0.278	28.8	0.132	29.0	0.003	28.9	0.002	29.0	0.07	28.8	0.212
28.9	0.303	28.9	0.316	29.0	0.29	28.9	0.276	28.9	0.147	29.1	0.003	29.0	0.002	29.1	0.067	29.0	0.218
29.0	0.303	29.0	0.315	29.1	0.295	29.0	0.274	29.0	0.141	29.2	0.006	29.1	0.002	29.2	0.068	29.1	0.222
29.1	0.301	29.1	0.311	29.2	0.292	29.1	0.273	29.1	0.147	29.3	0.008	29.2	0.002	29.3	0.069	29.2	0.218
29.2	0.299	29.2	0.309	29.3	0.287	29.2	0.272	29.2	0.134	29.5	0	29.3	0.002	29.4	0.069	29.3	0.213
29.3	0.299	29.3	0.308	29.4	0.285	29.3	0.27	29.3	0.133	29.6	0.006	29.5	0.002	29.5	0.069	29.4	0.214
29.5	0.299	29.5	0.305	29.5	0.284	29.5	0.267	29.5	0.132	29.7	0.006	29.6	0.002	29.6	0.069	29.5	0.218
29.6	0.298	29.6	0.304	29.6	0.28	29.6	0.264	29.6	0.132	29.8	0.004	29.7	0.002	29.7	0.068	29.6	0.22
29.7	0.297	29.7	0.304	29.7	0.278	29.7	0.263	29.7	0.127	29.9	0.005	29.8	0.002	29.8	0.067	29.7	0.218
29.8	0.295	29.8	0.303	29.8	0.283	29.8	0.265	29.8	0.127	30.0	0.003	29.9	0.002	29.9	0.066	29.8	0.215
29.9	0.295	29.9	0.301	29.9	0.286	29.9	0.266	29.9	0.126	30.1	0.008	30.0	0.002	30.1	0.061	29.9	0.216
30.0	0.293	30.0	0.296	30.1	0.283	30.0	0.262	30.0	0.122	30.2	0.004	30.1	0.002	30.2	0.061	30.1	0.217
30.1	0.292	30.1	0.294	30.2	0.275	30.1	0.259	30.1	0.117	30.3	0.006	30.2	0.002	30.3	0.064	30.2	0.213
30.2	0.29	30.2	0.293	30.3	0.271	30.2	0.259	30.2	0.122	30.4	0.008	30.3	0.002	30.4	0.067	30.3	0.208
30.3	0.288	30.3	0.294	30.4	0.269	30.3	0.259	30.3	0.113	30.5	0.004	30.4	0.002	30.5	0.068	30.4	0.214
30.4	0.286	30.4	0.294	30.5	0.272	30.4	0.258	30.4	0.122	30.7	0	30.5	0.002	30.6	0.068	30.5	0.218
30.5	0.283	30.5	0.294	30.6	0.277	30.5	0.255	30.5	0.119	30.8	0.008	30.7	0.002	30.7	0.067	30.6	0.216
30.7	0.283	30.7	0.291	30.7	0.276	30.7	0.254	30.7	0.121	30.9	0.004	30.8	0.002	30.8	0.067	30.7	0.212
30.8	0.283	30.8	0.288	30.8	0.268	30.8	0.252	30.8	0.112	31.0	0.006	30.9	0.002	30.9	0.066	30.8	0.206
30.9	0.282	30.9	0.284	30.9	0.263	30.9	0.25	30.9	0.112	31.1	0.005	31.0	0.002	31.0	0.065	30.9	0.205
31.0	0.281	31.0	0.284	31.0	0.264	31.0	0.25	31.0	0.121	31.2	0.006	31.1	0.002	31.2	0.067	31.0	0.21
31.1	0.282	31.1	0.284	31.2	0.268	31.1	0.249	31.1	0.112	31.3	0.005	31.2	0.002	31.3	0.067	31.2	0.214
31.2	0.28	31.2	0.284	31.3	0.268	31.2	0.249	31.2	0.112	31.4	0.005	31.3	0.002	31.4	0.064	31.3	0.214
31.3	0.278	31.3	0.282	31.4	0.265	31.3	0.246	31.3	0.108	31.5	0.006	31.4	0.002	31.5	0.062	31.4	0.209
31.4	0.278	31.4	0.28	31.5	0.263	31.4	0.243	31.4	0.111	31.6	0	31.5	0.002	31.6	0.065	31.5	0.205
31.5	0.277	31.5	0.278	31.6	0.259	31.5	0.243	31.5	0.105	31.8	0.004	31.6	0.002	31.7	0.066	31.6	0.206
31.6	0.274	31.6	0.277	31.7	0.254	31.6	0.243	31.6	0.11	31.9	0	31.8	0.002	31.8	0.068	31.7	0.208
31.8	0.272	31.8	0.276	31.8	0.254	31.8	0.244	31.8	0.102	32.0	0	31.9	0.002	31.9	0.065	31.8	0.207
31.9	0.271	31.9	0.276	31.9	0.258	31.9	0.245	31.9	0.095	32.1	0.005	32.0	0.002	32.0	0.064	31.9	0.206
32.0	0.268	32.0	0.276	32.0	0.261	32.0	0.243	32.0	0.101	32.2	0.005	32.1	0.002	32.1	0.06	32.0	0.208
32.1	0.265	32.1	0.275	32.1	0.26	32.1	0.24	32.1	0.093	32.3	0.005	32.2	0.002	32.3	0.061	32.1	0.204
32.2	0.263	32.2	0.271	32.3	0.255	32.2	0.239	32.2	0.1	32.4	0.005	32.3	0.002	32.4	0.063	32.3	0.201
32.3	0.265	32.3	0.267	32.4	0.25	32.3	0.239	32.3	0.1	32.5	0	32.4	0.002	32.5	0.064	32.4	0.201
32.4	0.268	32.4	0.266	32.5	0.251	32.4	0.237	32.4	0.1	32.6	0	32.5	0.002	32.6	0.063	32.5	0.202
32.5	0.267	32.5	0.267	32.6	0.252	32.5	0.235	32.5	0.097	32.7	0.005	32.6	0.002	32.7	0.061	32.6	0.201
32.6	0.264	32.6	0.268	32.7	0.253	32.6	0.235	32.6	0.102	32.9	0.003	32.7	0.002	32.8	0.061	32.7	0.201
32.7	0.26	32.7	0.269	32.8	0.25	32.7	0.233	32.7	0.087	33.0	0.008	32.9	0.002	32.9	0.063	32.8	0.202
32.9	0.258	32.9	0.267	32.9	0.246	32.9	0.231	32.9	0.102	33.1	0.008	33.0	0.002	33.0	0.062	32.9	0.202
33.0	0.257	33.0	0.262	33.0	0.245	33.0	0.231	33.0	0.092	33.2	0.003	33.1	0.002	33.1	0.062	33.0	0.201
33.1	0.258	33.1	0.26	33.1	0.244	33.1	0.233	33.1	0.092	33.3	0.006	33.2	0.002	33.2	0.061	33.1	0.2
33.2	0.258	33.2	0.261	33.2	0.243	33.2	0.233	33.2	0.093	33.4	0.008	33.3	0.002	33.4	0.061	33.2	0.197
33.3	0.257	33.3	0.265	33.4	0.248	33.3	0.231	33.3	0.102	33.5	0.006	33.4	0.002	33.5	0.062	33.4	0.199
33.4	0.251	33.4	0.263	33.5	0.247	33.4	0.228	33.4	0.102	33.6	0.004	33.5	0.002	33.6	0.062	33.5	0.203
33.5	0.248	33.5	0.26	33.6	0.242	33.5	0.226	33.5	0.097	33.7	0.008	33.6	0.002	33.7	0.061	33.6	0.199
33.6	0.247	33.6	0.257	33.7	0.237	33.6	0.225	33.6	0.09	33.8	0.005	33.7	0.002	33.8	0.062	33.7	0.196
33.7	0.248	33.7	0.254	33.8	0.235	33.7	0.225	33.7	0.09	34.0	0.005	33.8	0.002	33.9	0.062	33.8	0.196
33.8	0.25	33.8	0.254	33.9	0.237	33.8	0.225	33.8	0.087	34.1	0	34.0	0.002	34.0	0.062	33.9	0.197
34.0	0.25	34.0	0.255	34.0	0.239	34.0	0.223	34.0	0.087	34.2	0.004	34.1	0.002	34.1	0.063	34.0	0.197
34.1	0.248	34.1	0.255	34.1	0.24	34.1	0.222	34.1	0.081	34.3	0.004	34.2	0.002	34.2	0.061	34.1	0.199
34.2	0.245	34.2	0.253	34.2	0.238	34.2	0.222	34.2	0.08	34.4	0.005	34.3	0.002	34.3	0.06	34.2	0.198
34.3	0.242	34.3	0.251	34.3	0.233	34.3	0.221	34.3	0.091	34.5	0.008	34.4	0.002	34.5	0.062	34.3	0.195
34.4	0.244	34.4	0.25	34.5	0.229	34.4	0.22	34.4	0.086	34.6	0.006	34.5	0.002	34.6	0.061	34.5	0.192
34.5	0.247	34.5	0.249	34.6	0.23	34.5	0.219	34.5	0.078	34.7	0	34.6	0.002	34.7	0.059	34.6	0.193
34.6	0.248	34.6	0.249	34.7	0.235	34.6	0.219	34.6	0.08	34.8	0	34.7	0.002	34.8	0.058	34.7	0.197
34.7	0.249	34.7	0.248	34.8	0.237	34.7	0.218	34.7	0.076	34.9	0.005	34.8	0.002	34.9	0.06	34.8	0.196
34.8	0.25	34.8	0.249	34.9	0.236	34.8	0.215	34.8	0.077	35.1	0.005	34.9	0.002	35.0	0.061	34.9	0.196
34.9	0.258	34.9	0.248	35.0	0.233	34.9	0.214	34.9	0.08	35.2	0.008	35.1	0.002	35.1	0.06	35.0	0.196
35.1	0.299	35.1	0.245	35.1	0.228	35.1	0.215	35.1	0.087	35.3	0	35.2	0.002	35.2	0.058	35.1	0.193
35.2	0.378	35.2	0.242	35.2	0.224	35.2	0.214	35.2	0.082	35.4	0.006	35.3	0.002	35.3	0.057	35.2	0.191
35.3	0.378	35.3	0.242	35.3	0.226	35.3	0.214	35.3	0.071	35.5	0.005	35.4	0.002	35.4	0.059	35.3	0.195
35.4	0.381	35.4	0.244	35.4	0.227	35.4	0.213	35.4	0.07	35.6	0.003	35.5	0.002	35.5	0.062	35.4	0.197
35.5	0.367	35.5	0.245	35.5	0.228	35.5	0.212	35.5	0.071	35.7	0.005	35.6	0.002	35.7	0.062	35.5	0.195
35.6	0.356	35.6	0.243	35.7	0.226	35.6	0.211	35.6	0.07	35.8	0.003	35.7	0.002	35.8	0.061	35.7	0.192
35.7	0.366	35.7	0.24	35.8	0.223	35.7	0.21	35.7	0.071	35.9	0.006	35.8	0.002	35.9	0.063	35.8	0.192
35.8	0.384	35.8	0.24	35.9	0.221	35.8	0.208	35.8	0.07	36.0	0.003	35.9	0.002	36.0	0.064	35.9	0.194
35.9	0.392	35.9	0.244	36.0	0.22	35.9	0.208	35.9	0.063	36.2	0.008	36.0	0.002	36.1	0.062	36.0	0.193
36.0	0.383	36.0	0.251	36.1	0.223	36.0	0.208	36.0	0.065	36.3	0.008	36.2	0.002	36.2	0.06	36.1	0.194
36.2	0.366	36.2	0.275	36.2	0.225	36.2	0.207	36.2	0.062	36.4	0	36.3	0.002	36.3	0.059	36.2	0.194
36.3	0.355	36.3	0.375	36.3	0.225	36.3	0.206	36.3	0.062	36.5	0.005	36.4	0.002	36.4	0.061	36.3	0.194
36.4	0.353	36.4	0.389	36.4	0.222	36.4	0.205	36.4	0.064	36.6	0.006	36.5	0.002	36.5	0.063	36.4	0.194
36.5	0.36	36.5	0.374	36.5	0.218	36.5	0.207	36.5	0.08	36.7	0.006	36.6	0.002	36.6	0.061	36.5	0.191
36.6	0.379	36.6	0.361	36.6	0.217	36.6	0.207	36.6	0.062	36.8	0	36.7	0.002	36.8	0.056	36.6	0.192
36.7	0.391	36.7	0.359	36.8	0.217	36.7	0.205	36.7	0.062	36.9	0.005	36.8	0.002	36.9	0.056	36.8	0.196
36.8	0.387	36.8	0.362	36.9	0.217	36.8	0.203	36.8	0.054	37.0	0.005	36.9	0.002	37.0	0.059	36.9	0.195
36.9	0.369	36.9	0.367	37.0	0.216	36.9	0.202	36.9	0.061	37.1	0.006	37.0	0.002	37.1	0.062	37.0	0.191
37.0	0.35	37.0	0.365	37.1	0.215	37.0	0.203	37.0	0.062	37.3	0.005	37.1	0.002	37.2	0.059	37.1	0.191
37.1	0.338	37.1	0.355	37.2	0.212	37.1	0.202	37.1	0.064	37.4	0.005	37.3	0.002	37.3	0.056	37.2	0.192
37.3	0.332	37.3	0.345	37.3	0.211	37.3	0.2	37.3	0.064	37.5	0	37.4	0.002	37.4	0.055	37.3	0.193
37.4	0.341	37.4	0.34	37.4	0.213	37.4	0.198	37.4	0.061	37.6	0.003	37.5	0.002	37.5	0.056	37.4	0.192
37.5	0.353	37.5	0.349	37.5	0.218	37.5	0.198	37.5	0.053	37.7	0	37.6	0.002	37.6	0.059	37.5	0.191
37.6	0.366	37.6	0.368	37.6	0.218	37.6	0.198	37.6	0.057	37.8	0	37.7	0.002	37.7	0.062	37.6	0.193
37.7	0.377	37.7	0.388	37.7	0.216	37.7	0.199	37.7	0.053	37.9	0.003	37.8	0.002	37.9	0.059	37.7	0.194
37.8	0.381	37.8	0.394	37.9	0.212	37.8	0.199	37.8	0.059	38.0	0.003	37.9	0.002	38.0	0.054	37.9	0.192
37.9	0.376	37.9	0.377	38.0	0.211	37.9	0.199	37.9	0.057	38.1	0.004	38.0	0.002	38.1	0.054	38.0	0.191
38.0	0.363	38.0	0.354	38.1	0.215	38.0	0.197	38.0	0.05	38.2	0.005	38.1	0.002	38.2	0.054	38.1	0.192
38.1	0.351	38.1	0.339	38.2	0.239	38.1	0.195	38.1	0.053	38.4	0.005	38.2	0.002	38.3	0.055	38.2	0.193
38.2	0.34	38.2	0.328	38.3	0.318	38.2	0.193	38.2	0.051	38.5	0.003	38.4	0.002	38.4	0.056	38.3	0.193
38.4	0.334	38.4	0.327	38.4	0.325	38.4	0.194	38.4	0.058	38.6	0	38.5	0.002	38.5	0.056	38.4	0.193
38.5	0.332	38.5	0.334	38.5	0.322	38.5	0.195	38.5	0.058	38.7	0.005	38.6	0.002	38.6	0.054	38.5	0.188
38.6	0.334	38.6	0.345	38.6	0.312	38.6	0.195	38.6	0.053	38.8	0.008	38.7	0.002	38.7	0.05	38.6	0.189
38.7	0.345	38.7	0.359	38.7	0.315	38.7	0.193	38.7	0.053	38.9	0.005	38.8	0.002	38.8	0.048	38.7	0.193
38.8	0.357	38.8	0.37	38.8	0.319	38.8	0.191	38.8	0.048	39.0	0	38.9	0.002	39.0	0.051	38.8	0.194
38.9	0.365	38.9	0.367	39.0	0.328	38.9	0.19	38.9	0.053	39.1	0.006	39.0	0.002	39.1	0.053	39.0	0.191
39.0	0.364	39.0	0.359	39.1	0.331	39.0	0.195	39.0	0.053	39.2	0.006	39.1	0.002	39.2	0.051	39.1	0.189
39.1	0.361	39.1	0.352	39.2	0.325	39.1	0.205	39.1	0.055	39.3	0.008	39.2	0.002	39.3	0.048	39.2	0.192
39.2	0.344	39.2	0.347	39.3	0.318	39.2	0.238	39.2	0.055	39.5	0.005	39.3	0.002	39.4	0.048	39.3	0.194
39.3	0.334	39.3	0.336	39.4	0.324	39.3	0.305	39.3	0.052	39.6	0.006	39.5	0.002	39.5	0.05	39.4	0.192
39.5	0.33	39.5	0.332	39.5	0.337	39.5	0.302	39.5	0.048	39.7	0.005	39.6	0.002	39.6	0.051	39.5	0.191
39.6	0.329	39.6	0.333	39.6	0.355	39.6	0.288	39.6	0.072	39.8	0.003	39.7	0.002	39.7	0.049	39.6	0.193
39.7	0.337	39.7	0.339	39.7	0.336	39.7	0.286	39.7	0.151	39.9	0.008	39.8	0.002	39.8	0.048	39.7	0.194
39.8	0.341	39.8	0.349	39.8	0.316	39.8	0.3	39.8	0.169	40.0	0.003	39.9	0.002	39.9	0.048	39.8	0.193
39.9	0.348	39.9	0.355	39.9	0.297	39.9	0.315	39.9	0.162	40.1	0.005	40.0	0.002	40.1	0.047	39.9	0.191
40.0	0.347	40.0	0.355	40.1	0.295	40.0	0.318	40.0	0.157	40.2	0.019	40.1	0.002	40.2	0.047	40.1	0.192
40.1	0.341	40.1	0.347	40.2	0.294	40.1	0.313	40.1	0.162	40.3	0.024	40.2	0.002	40.3	0.048	40.2	0.194
40.2	0.335	40.2	0.342	40.3	0.304	40.2	0.316	40.2	0.181	40.4	0.029	40.3	0.002	40.4	0.048	40.3	0.193
40.3	0.326	40.3	0.331	40.4	0.315	40.3	0.323	40.3	0.199	40.5	0.025	40.4	0.002	40.5	0.047	40.4	0.191
40.4	0.325	40.4	0.327	40.5	0.338	40.4	0.33	40.4	0.184	40.7	0.033	40.5	0.002	40.6	0.044	40.5	0.191
40.5	0.325	40.5	0.326	40.6	0.341	40.5	0.338	40.5	0.189	40.8	0.05	40.7	0.002	40.7	0.044	40.6	0.191
40.7	0.333	40.7	0.329	40.7	0.331	40.7	0.326	40.7	0.206	40.9	0.055	40.8	0.002	40.8	0.046	40.7	0.19
40.8	0.337	40.8	0.335	40.8	0.314	40.8	0.309	40.8	0.21	41.0	0.063	40.9	0.002	40.9	0.048	40.8	0.189
40.9	0.338	40.9	0.343	40.9	0.301	40.9	0.301	40.9	0.221	41.1	0.063	41.0	0.002	41.0	0.045	40.9	0.191
41.0	0.337	41.0	0.346	41.0	0.304	41.0	0.3	41.0	0.22	41.2	0.057	41.1	0.002	41.2	0.043	41.0	0.191
41.1	0.333	41.1	0.345	41.2	0.299	41.1	0.304	41.1	0.214	41.3	0.067	41.2	0.002	41.3	0.045	41.2	0.191
41.2	0.329	41.2	0.341	41.3	0.304	41.2	0.318	41.2	0.204	41.4	0.063	41.3	0.002	41.4	0.048	41.3	0.192
41.3	0.325	41.3	0.333	41.4	0.31	41.3	0.336	41.3	0.206	41.5	0.079	41.4	0.021	41.5	0.048	41.4	0.191
41.4	0.32	41.4	0.325	41.5	0.314	41.4	0.355	41.4	0.181	41.6	0.081	41.5	0.022	41.6	0.056	41.5	0.188
41.5	0.316	41.5	0.321	41.6	0.324	41.5	0.367	41.5	0.191	41.8	0.076	41.6	0.021	41.7	0.066	41.6	0.189
41.6	0.318	41.6	0.327	41.7	0.333	41.6	0.36	41.6	0.209	41.9	0.069	41.8	0.02	41.8	0.07	41.7	0.194
41.8	0.32	41.8	0.329	41.8	0.341	41.8	0.346	41.8	0.221	42.0	0.059	41.9	0.027	41.9	0.088	41.8	0.19
41.9	0.324	41.9	0.333	41.9	0.34	41.9	0.331	41.9	0.241	42.1	0.052	42.0	0.035	42.0	0.047	41.9	0.188
42.0	0.327	42.0	0.335	42.0	0.342	42.0	0.324	42.0	0.26	42.2	0.051	42.1	0.049	42.1	0.025	42.0	0.187
42.1	0.33	42.1	0.334	42.1	0.331	42.1	0.327	42.1	0.26	42.3	0.043	42.2	0.048	42.3	0.02	42.1	0.189
42.2	0.328	42.2	0.333	42.3	0.328	42.2	0.333	42.2	0.243	42.4	0.037	42.3	0.046	42.4	0.019	42.3	0.188
42.3	0.321	42.3	0.327	42.4	0.32	42.3	0.342	42.3	0.231	42.5	0.03	42.4	0.044	42.5	0.018	42.4	0.187
42.4	0.314	42.4	0.322	42.5	0.323	42.4	0.354	42.4	0.236	42.6	0.028	42.5	0.046	42.6	0.019	42.5	0.188
42.5	0.316	42.5	0.317	42.6	0.328	42.5	0.367	42.5	0.226	42.7	0.034	42.6	0.048	42.7	0.02	42.6	0.188
42.6	0.319	42.6	0.314	42.7	0.343	42.6	0.376	42.6	0.241	42.9	0.101	42.7	0.055	42.8	0.021	42.7	0.187
42.7	0.321	42.7	0.317	42.8	0.351	42.7	0.371	42.7	0.258	43.0	0.075	42.9	0.054	42.9	0.022	42.8	0.185
42.9	0.317	42.9	0.323	42.9	0.359	42.9	0.364	42.9	0.258	43.1	0.066	43.0	0.05	43.0	0.02	42.9	0.186
43.0	0.318	43.0	0.33	43.0	0.359	43.0	0.36	43.0	0.266	43.2	0.059	43.1	0.045	43.1	0.019	43.0	0.188
43.1	0.317	43.1	0.33	43.1	0.358	43.1	0.36	43.1	0.275	43.3	0.051	43.2	0.041	43.2	0.018	43.1	0.189
43.2	0.315	43.2	0.329	43.2	0.353	43.2	0.363	43.2	0.275	43.4	0.041	43.3	0.037	43.4	0.017	43.2	0.188
43.3	0.314	43.3	0.321	43.4	0.346	43.3	0.367	43.3	0.286	43.5	0.035	43.4	0.034	43.5	0.016	43.4	0.184
43.4	0.312	43.4	0.312	43.5	0.347	43.4	0.367	43.4	0.285	43.6	0.031	43.5	0.031	43.6	0.015	43.5	0.184
43.5	0.31	43.5	0.309	43.6	0.354	43.5	0.368	43.5	0.29	43.7	0.028	43.6	0.029	43.7	0.015	43.6	0.187
43.6	0.312	43.6	0.309	43.7	0.363	43.6	0.376	43.6	0.284	43.8	0.025	43.7	0.027	43.8	0.014	43.7	0.187
43.7	0.313	43.7	0.312	43.8	0.37	43.7	0.39	43.7	0.27	44.0	0.019	43.8	0.034	43.9	0.013	43.8	0.185
43.8	0.313	43.8	0.312	43.9	0.379	43.8	0.407	43.8	0.264	44.1	0.01	44.0	0.048	44.0	0.019	43.9	0.184
44.0	0.313	44.0	0.314	44.0	0.384	44.0	0.415	44.0	0.27	44.2	0.021	44.1	0.042	44.1	0.019	44.0	0.187
44.1	0.309	44.1	0.319	44.1	0.384	44.1	0.411	44.1	0.267	44.3	0.061	44.2	0.037	44.2	0.016	44.1	0.185
44.2	0.306	44.2	0.32	44.2	0.381	44.2	0.401	44.2	0.261	44.4	0.054	44.3	0.035	44.3	0.016	44.2	0.183
44.3	0.307	44.3	0.316	44.3	0.378	44.3	0.396	44.3	0.275	44.5	0.049	44.4	0.034	44.5	0.016	44.3	0.184
44.4	0.307	44.4	0.309	44.5	0.38	44.4	0.397	44.4	0.276	44.6	0.043	44.5	0.032	44.6	0.015	44.5	0.184
44.5	0.305	44.5	0.308	44.6	0.385	44.5	0.395	44.5	0.278	44.7	0.038	44.6	0.029	44.7	0.015	44.6	0.186
44.6	0.304	44.6	0.315	44.7	0.387	44.6	0.391	44.6	0.277	44.8	0.036	44.7	0.025	44.8	0.014	44.7	0.185
44.7	0.305	44.7	0.321	44.8	0.394	44.7	0.394	44.7	0.29	44.9	0.034	44.8	0.023	44.9	0.013	44.8	0.187
44.8	0.305	44.8	0.323	44.9	0.403	44.8	0.391	44.8	0.284	45.1	0.029	44.9	0.02	45.0	0.013	44.9	0.196
44.9	0.301	44.9	0.325	45.0	0.413	44.9	0.395	44.9	0.27	45.2	0.025	45.1	0.018	45.1	0.013	45.0	0.217
45.1	0.3	45.1	0.326	45.1	0.416	45.1	0.399	45.1	0.251	45.3	0.024	45.2	0.015	45.2	0.012	45.1	0.25
45.2	0.301	45.2	0.327	45.2	0.419	45.2	0.406	45.2	0.26	45.4	0.024	45.3	0.014	45.3	0.012	45.2	0.279
45.3	0.302	45.3	0.328	45.3	0.422	45.3	0.407	45.3	0.253	45.5	0.021	45.4	0.027	45.4	0.011	45.3	0.253
45.4	0.303	45.4	0.332	45.4	0.425	45.4	0.399	45.4	0.256	45.6	0.017	45.5	0.027	45.5	0.011	45.4	0.221
45.5	0.301	45.5	0.336	45.5	0.418	45.5	0.391	45.5	0.264	45.7	0.028	45.6	0.027	45.7	0.016	45.5	0.21
45.6	0.298	45.6	0.343	45.7	0.411	45.6	0.39	45.6	0.269	45.8	0.044	45.7	0.025	45.8	0.014	45.7	0.211
45.7	0.302	45.7	0.352	45.8	0.406	45.7	0.389	45.7	0.27	45.9	0.04	45.8	0.024	45.9	0.013	45.8	0.222
45.8	0.304	45.8	0.362	45.9	0.4	45.8	0.388	45.8	0.269	46.0	0.033	45.9	0.023	46.0	0.013	45.9	0.236
45.9	0.3	45.9	0.371	46.0	0.402	45.9	0.386	45.9	0.28	46.2	0.034	46.0	0.023	46.1	0.013	46.0	0.234
46.0	0.298	46.0	0.373	46.1	0.409	46.0	0.385	46.0	0.27	46.3	0.034	46.2	0.021	46.2	0.013	46.1	0.219
46.2	0.302	46.2	0.369	46.2	0.408	46.2	0.389	46.2	0.261	46.4	0.024	46.3	0.018	46.3	0.013	46.2	0.206
46.3	0.308	46.3	0.365	46.3	0.41	46.3	0.395	46.3	0.261	46.5	0.017	46.4	0.016	46.4	0.013	46.3	0.196
46.4	0.311	46.4	0.37	46.4	0.41	46.4	0.396	46.4	0.248	46.6	0.015	46.5	0.015	46.5	0.013	46.4	0.195
46.5	0.308	46.5	0.378	46.5	0.407	46.5	0.391	46.5	0.241	46.7	0.019	46.6	0.013	46.6	0.012	46.5	0.197
46.6	0.312	46.6	0.39	46.6	0.409	46.6	0.39	46.6	0.253	46.8	0.011	46.7	0.012	46.8	0.013	46.6	0.196
46.7	0.323	46.7	0.401	46.8	0.407	46.7	0.388	46.7	0.261	46.9	0.01	46.8	0.012	46.9	0.012	46.8	0.196
46.8	0.333	46.8	0.405	46.9	0.4	46.8	0.379	46.8	0.266	47.0	0.042	46.9	0.011	47.0	0.012	46.9	0.195
46.9	0.344	46.9	0.41	47.0	0.402	46.9	0.374	46.9	0.261	47.1	0.037	47.0	0.01	47.1	0.012	47.0	0.192
47.0	0.349	47.0	0.417	47.1	0.4	47.0	0.376	47.0	0.256	47.3	0.031	47.1	0.02	47.2	0.013	47.1	0.191
47.1	0.354	47.1	0.41	47.2	0.397	47.1	0.38	47.1	0.261	47.4	0.03	47.3	0.019	47.3	0.04	47.2	0.191
47.3	0.359	47.3	0.408	47.3	0.394	47.3	0.382	47.3	0.258	47.5	0.028	47.4	0.018	47.4	0.037	47.3	0.193
47.4	0.364	47.4	0.414	47.4	0.402	47.4	0.383	47.4	0.253	47.6	0.022	47.5	0.016	47.5	0.043	47.4	0.196
47.5	0.372	47.5	0.414	47.5	0.408	47.5	0.385	47.5	0.259	47.7	0.019	47.6	0.015	47.6	0.041	47.5	0.199
47.6	0.381	47.6	0.417	47.6	0.403	47.6	0.388	47.6	0.25	47.8	0.014	47.7	0.014	47.7	0.034	47.6	0.206
47.7	0.379	47.7	0.423	47.7	0.394	47.7	0.387	47.7	0.243	47.9	0.013	47.8	0.013	47.9	0.025	47.7	0.211
47.8	0.387	47.8	0.42	47.9	0.392	47.8	0.382	47.8	0.235	48.0	0.01	47.9	0.012	48.0	0.027	47.9	0.208
47.9	0.396	47.9	0.415	48.0	0.393	47.9	0.381	47.9	0.248	48.1	0.01	48.0	0.011	48.1	0.039	48.0	0.197
48.0	0.399	48.0	0.407	48.1	0.396	48.0	0.378	48.0	0.248	48.2	0.008	48.1	0.01	48.2	0.043	48.1	0.193
48.1	0.4	48.1	0.41	48.2	0.395	48.1	0.372	48.1	0.261	48.4	0.006	48.2	0.009	48.3	0.04	48.2	0.194
48.2	0.408	48.2	0.405	48.3	0.389	48.2	0.368	48.2	0.26	48.5	0.017	48.4	0.008	48.4	0.044	48.3	0.198
48.4	0.404	48.4	0.397	48.4	0.392	48.4	0.369	48.4	0.256	48.6	0.024	48.5	0.019	48.5	0.041	48.4	0.201
48.5	0.397	48.5	0.398	48.5	0.399	48.5	0.372	48.5	0.253	48.7	0.024	48.6	0.015	48.6	0.044	48.5	0.204
48.6	0.394	48.6	0.404	48.6	0.398	48.6	0.378	48.6	0.241	48.8	0.024	48.7	0.014	48.7	0.041	48.6	0.204
48.7	0.395	48.7	0.408	48.7	0.394	48.7	0.381	48.7	0.243	48.9	0.017	48.8	0.014	48.8	0.075	48.7	0.2
48.8	0.393	48.8	0.402	48.8	0.395	48.8	0.38	48.8	0.235	49.0	0.014	48.9	0.012	49.0	0.06	48.8	0.199
48.9	0.398	48.9	0.399	49.0	0.395	48.9	0.379	48.9	0.24	49.1	0.014	49.0	0.012	49.1	0.05	49.0	0.2
49.0	0.401	49.0	0.407	49.1	0.386	49.0	0.373	49.0	0.236	49.2	0.013	49.1	0.011	49.2	0.049	49.1	0.196
49.1	0.389	49.1	0.401	49.2	0.377	49.1	0.37	49.1	0.241	49.3	0.01	49.2	0.01	49.3	0.051	49.2	0.189
49.2	0.378	49.2	0.394	49.3	0.38	49.2	0.368	49.2	0.251	49.5	0.01	49.3	0.008	49.4	0.044	49.3	0.186
49.3	0.38	49.3	0.398	49.4	0.384	49.3	0.365	49.3	0.241	49.6	0.003	49.5	0.008	49.5	0.044	49.4	0.194
49.5	0.382	49.5	0.401	49.5	0.388	49.5	0.366	49.5	0.248	49.7	0.006	49.6	0.007	49.6	0.05	49.5	0.206
49.6	0.387	49.6	0.402	49.6	0.393	49.6	0.367	49.6	0.251	49.8	0.01	49.7	0.007	49.7	0.048	49.6	0.212
49.7	0.385	49.7	0.394	49.7	0.393	49.7	0.367	49.7	0.253	49.9	0.01	49.8	0.005	49.8	0.047	49.7	0.21
49.8	0.388	49.8	0.391	49.8	0.388	49.8	0.37	49.8	0.241	50.0	0.017	49.9	0.004	49.9	0.042	49.8	0.203
49.9	0.391	49.9	0.394	49.9	0.385	49.9	0.373	49.9	0.241	50.1	0.015	50.0	0.014	50.1	0.038	49.9	0.196
50.0	0.385	50.0	0.397	50.1	0.382	50.0	0.374	50.0	0.246	50.2	0.013	50.1	0.013	50.2	0.037	50.1	0.186
50.1	0.38	50.1	0.388	50.2	0.382	50.1	0.369	50.1	0.232	50.3	0.011	50.2	0.012	50.3	0.038	50.2	0.18
50.2	0.381	50.2	0.386	50.3	0.383	50.2	0.361	50.2	0.231	50.4	0.004	50.3	0.011	50.4	0.039	50.3	0.178
50.3	0.384	50.3	0.391	50.4	0.379	50.3	0.36	50.3	0.231	50.5	0.004	50.4	0.009	50.5	0.036	50.4	0.179
50.4	0.382	50.4	0.395	50.5	0.373	50.4	0.361	50.4	0.236	50.7	0.005	50.5	0.009	50.6	0.037	50.5	0.181
50.5	0.381	50.5	0.396	50.6	0.379	50.5	0.361	50.5	0.241	50.8	0	50.7	0.008	50.7	0.053	50.6	0.182
50.7	0.376	50.7	0.388	50.7	0.383	50.7	0.359	50.7	0.241	50.9	0.006	50.8	0.007	50.8	0.046	50.7	0.182
50.8	0.372	50.8	0.388	50.8	0.382	50.8	0.359	50.8	0.241	51.0	0.005	50.9	0.006	50.9	0.043	50.8	0.184
50.9	0.37	50.9	0.39	50.9	0.379	50.9	0.364	50.9	0.231	51.1	0.008	51.0	0.005	51.0	0.041	50.9	0.189
51.0	0.371	51.0	0.387	51.0	0.38	51.0	0.365	51.0	0.226	51.2	0.01	51.1	0.003	51.2	0.041	51.0	0.194
51.1	0.379	51.1	0.384	51.2	0.375	51.1	0.363	51.1	0.225	51.3	0.004	51.2	0.001	51.3	0.036	51.2	0.19
51.2	0.38	51.2	0.384	51.3	0.371	51.2	0.363	51.2	0.231	51.4	0.009	51.3	0.002	51.4	0.035	51.3	0.189
51.3	0.372	51.3	0.385	51.4	0.369	51.3	0.36	51.3	0.227	51.5	0.008	51.4	0.003	51.5	0.042	51.4	0.193
51.4	0.372	51.4	0.387	51.5	0.374	51.4	0.356	51.4	0.226	51.6	0.007	51.5	0.004	51.6	0.052	51.5	0.204
51.5	0.374	51.5	0.387	51.6	0.374	51.5	0.353	51.5	0.221	51.8	0.008	51.6	0.003	51.7	0.046	51.6	0.209
51.6	0.379	51.6	0.384	51.7	0.374	51.6	0.351	51.6	0.226	51.9	0.005	51.8	0.012	51.8	0.044	51.7	0.194
51.8	0.372	51.8	0.382	51.8	0.373	51.8	0.352	51.8	0.223	52.0	0.006	51.9	0.008	51.9	0.052	51.8	0.178
51.9	0.365	51.9	0.38	51.9	0.369	51.9	0.354	51.9	0.226	52.1	0.006	52.0	0.007	52.0	0.061	51.9	0.174
52.0	0.364	52.0	0.382	52.0	0.37	52.0	0.358	52.0	0.231	52.2	0	52.1	0.006	52.1	0.063	52.0	0.177
52.1	0.364	52.1	0.38	52.1	0.373	52.1	0.356	52.1	0.225	52.3	0	52.2	0.004	52.3	0.071	52.1	0.179
52.2	0.366	52.2	0.374	52.3	0.371	52.2	0.354	52.2	0.222	52.4	0.008	52.3	0.002	52.4	0.068	52.3	0.176
52.3	0.364	52.3	0.378	52.4	0.364	52.3	0.355	52.3	0.226	52.5	0.008	52.4	0.002	52.5	0.063	52.4	0.175
52.4	0.37	52.4	0.381	52.5	0.36	52.4	0.35	52.4	0.211	52.6	0.007	52.5	0.003	52.6	0.066	52.5	0.175
52.5	0.371	52.5	0.379	52.6	0.361	52.5	0.346	52.5	0.215	52.7	0.01	52.6	0.003	52.7	0.067	52.6	0.173
52.6	0.367	52.6	0.377	52.7	0.365	52.6	0.345	52.6	0.211	52.9	0.005	52.7	0.003	52.8	0.059	52.7	0.176
52.7	0.364	52.7	0.374	52.8	0.369	52.7	0.344	52.7	0.212	53.0	0.006	52.9	0.003	52.9	0.057	52.8	0.184
52.9	0.36	52.9	0.37	52.9	0.368	52.9	0.345	52.9	0.216	53.1	0.006	53.0	0.003	53.0	0.052	52.9	0.189
53.0	0.359	53.0	0.369	53.0	0.365	53.0	0.346	53.0	0.219	53.2	0.006	53.1	0.003	53.1	0.052	53.0	0.187
53.1	0.36	53.1	0.372	53.1	0.364	53.1	0.348	53.1	0.216	53.3	0.005	53.2	0.003	53.2	0.057	53.1	0.182
53.2	0.36	53.2	0.371	53.2	0.36	53.2	0.349	53.2	0.211	53.4	0.006	53.3	0.003	53.4	0.065	53.2	0.182
53.3	0.358	53.3	0.372	53.4	0.358	53.3	0.348	53.3	0.216	53.5	0.005	53.4	0.007	53.5	0.069	53.4	0.19
53.4	0.356	53.4	0.372	53.5	0.357	53.4	0.346	53.4	0.202	53.6	0.006	53.5	0.005	53.6	0.067	53.5	0.195
53.5	0.359	53.5	0.369	53.6	0.36	53.5	0.344	53.5	0.209	53.7	0.003	53.6	0.003	53.7	0.06	53.6	0.19
53.6	0.359	53.6	0.37	53.7	0.357	53.6	0.339	53.6	0.209	53.8	0.004	53.7	0.002	53.8	0.059	53.7	0.184
53.7	0.358	53.7	0.368	53.8	0.356	53.7	0.338	53.7	0.211	54.0	0	53.8	0.002	53.9	0.066	53.8	0.18
53.8	0.357	53.8	0.367	53.9	0.358	53.8	0.338	53.8	0.205	54.1	0.005	54.0	0.003	54.0	0.063	53.9	0.177
54.0	0.356	54.0	0.368	54.0	0.359	54.0	0.336	54.0	0.201	54.2	0.006	54.1	0.003	54.1	0.057	54.0	0.175
54.1	0.355	54.1	0.368	54.1	0.357	54.1	0.333	54.1	0.207	54.3	0.005	54.2	0.003	54.2	0.06	54.1	0.175
54.2	0.351	54.2	0.366	54.2	0.356	54.2	0.335	54.2	0.205	54.4	0	54.3	0.003	54.3	0.058	54.2	0.174
54.3	0.353	54.3	0.36	54.3	0.355	54.3	0.339	54.3	0.216	54.5	0.006	54.4	0.003	54.5	0.059	54.3	0.171
54.4	0.348	54.4	0.365	54.5	0.351	54.4	0.339	54.4	0.205	54.6	0.006	54.5	0.003	54.6	0.056	54.5	0.173
54.5	0.35	54.5	0.366	54.6	0.349	54.5	0.339	54.5	0.201	54.7	0.008	54.6	0.003	54.7	0.051	54.6	0.177
54.6	0.351	54.6	0.365	54.7	0.347	54.6	0.336	54.6	0.194	54.8	0.008	54.7	0.003	54.8	0.054	54.7	0.179
54.7	0.348	54.7	0.362	54.8	0.346	54.7	0.333	54.7	0.195	54.9	0.004	54.8	0.002	54.9	0.062	54.8	0.182
54.8	0.348	54.8	0.356	54.9	0.349	54.8	0.332	54.8	0.199	55.1	0	54.9	0.003	55.0	0.059	54.9	0.187
54.9	0.35	54.9	0.357	55.0	0.35	54.9	0.329	54.9	0.189	55.2	0	55.1	0.003	55.1	0.057	55.0	0.194
55.1	0.348	55.1	0.355	55.1	0.348	55.1	0.33	55.1	0.206	55.3	0.008	55.2	0.002	55.2	0.052	55.1	0.194
55.2	0.345	55.2	0.357	55.2	0.346	55.2	0.331	55.2	0.206	55.4	0.005	55.3	0.002	55.3	0.043	55.2	0.185
55.3	0.348	55.3	0.359	55.3	0.346	55.3	0.33	55.3	0.199	55.5	0.008	55.4	0.003	55.4	0.038	55.3	0.18
55.4	0.349	55.4	0.358	55.4	0.344	55.4	0.327	55.4	0.191	55.6	0.006	55.5	0.003	55.5	0.038	55.4	0.182
55.5	0.343	55.5	0.361	55.5	0.341	55.5	0.327	55.5	0.189	55.7	0.006	55.6	0.003	55.7	0.033	55.5	0.183
55.6	0.344	55.6	0.355	55.7	0.34	55.6	0.324	55.6	0.191	55.8	0.005	55.7	0.002	55.8	0.031	55.7	0.182
55.7	0.342	55.7	0.353	55.8	0.34	55.7	0.324	55.7	0.196	55.9	0.008	55.8	0.002	55.9	0.031	55.8	0.182
55.8	0.341	55.8	0.352	55.9	0.341	55.8	0.325	55.8	0.193	56.0	0.003	55.9	0.002	56.0	0.034	55.9	0.18
55.9	0.342	55.9	0.348	56.0	0.34	55.9	0.322	55.9	0.186	56.2	0.006	56.0	0.002	56.1	0.039	56.0	0.175
56.0	0.342	56.0	0.346	56.1	0.338	56.0	0.319	56.0	0.189	56.3	0	56.2	0.002	56.2	0.042	56.1	0.176
56.2	0.342	56.2	0.35	56.2	0.338	56.2	0.319	56.2	0.189	56.4	0.005	56.3	0.002	56.3	0.038	56.2	0.181
56.3	0.343	56.3	0.351	56.3	0.341	56.3	0.319	56.3	0.182	56.5	0	56.4	0.002	56.4	0.034	56.3	0.18
56.4	0.343	56.4	0.343	56.4	0.337	56.4	0.321	56.4	0.189	56.6	0.004	56.5	0.002	56.5	0.032	56.4	0.176
56.5	0.339	56.5	0.346	56.5	0.333	56.5	0.32	56.5	0.186	56.7	0.008	56.6	0.002	56.6	0.03	56.5	0.184
56.6	0.337	56.6	0.351	56.6	0.333	56.6	0.318	56.6	0.182	56.8	0.005	56.7	0.002	56.8	0.029	56.6	0.194
56.7	0.339	56.7	0.351	56.8	0.333	56.7	0.316	56.7	0.181	56.9	0.005	56.8	0.002	56.9	0.029	56.8	0.186
56.8	0.338	56.8	0.349	56.9	0.332	56.8	0.315	56.8	0.181	57.0	0.006	56.9	0.002	57.0	0.035	56.9	0.182
56.9	0.337	56.9	0.348	57.0	0.329	56.9	0.314	56.9	0.186	57.1	0	57.0	0.002	57.1	0.046	57.0	0.186
57.0	0.336	57.0	0.343	57.1	0.329	57.0	0.312	57.0	0.175	57.3	0.006	57.1	0.002	57.2	0.038	57.1	0.192
57.1	0.334	57.1	0.338	57.2	0.33	57.1	0.312	57.1	0.175	57.4	0.005	57.3	0.002	57.3	0.034	57.2	0.193
57.3	0.332	57.3	0.338	57.3	0.327	57.3	0.311	57.3	0.176	57.5	0	57.4	0.002	57.4	0.034	57.3	0.188
57.4	0.335	57.4	0.344	57.4	0.326	57.4	0.31	57.4	0.176	57.6	0.005	57.5	0.002	57.5	0.033	57.4	0.188
57.5	0.34	57.5	0.341	57.5	0.325	57.5	0.309	57.5	0.181	57.7	0.005	57.6	0.002	57.6	0.032	57.5	0.186
57.6	0.338	57.6	0.337	57.6	0.325	57.6	0.308	57.6	0.171	57.8	0	57.7	0.002	57.7	0.035	57.6	0.185
57.7	0.333	57.7	0.338	57.7	0.326	57.7	0.309	57.7	0.171	57.9	0.008	57.8	0.002	57.9	0.039	57.7	0.19
57.8	0.332	57.8	0.339	57.9	0.324	57.8	0.308	57.8	0.169	58.0	0.005	57.9	0.002	58.0	0.035	57.9	0.194
57.9	0.329	57.9	0.337	58.0	0.323	57.9	0.306	57.9	0.169	58.1	0.006	58.0	0.002	58.1	0.035	58.0	0.192
58.0	0.328	58.0	0.338	58.1	0.323	58.0	0.303	58.0	0.167	58.2	0	58.1	0.002	58.2	0.037	58.1	0.191
58.1	0.328	58.1	0.34	58.2	0.322	58.1	0.304	58.1	0.167	58.4	0.005	58.2	0.002	58.3	0.036	58.2	0.187
58.2	0.329	58.2	0.339	58.3	0.322	58.2	0.304	58.2	0.167	58.5	0	58.4	0.002	58.4	0.034	58.3	0.186
58.4	0.328	58.4	0.337	58.4	0.317	58.4	0.304	58.4	0.181	58.6	0.006	58.5	0.002	58.5	0.033	58.4	0.187
58.5	0.328	58.5	0.335	58.5	0.315	58.5	0.303	58.5	0.167	58.7	0.005	58.6	0.002	58.6	0.034	58.5	0.188
58.6	0.324	58.6	0.333	58.6	0.316	58.6	0.3	58.6	0.168	58.8	0.005	58.7	0.002	58.7	0.035	58.6	0.187
58.7	0.323	58.7	0.335	58.7	0.316	58.7	0.3	58.7	0.167	58.9	0	58.8	0.002	58.8	0.036	58.7	0.189
58.8	0.326	58.8	0.331	58.8	0.316	58.8	0.298	58.8	0.161	59.0	0.005	58.9	0.002	59.0	0.037	58.8	0.19
58.9	0.325	58.9	0.329	59.0	0.317	58.9	0.297	58.9	0.176	59.1	0.003	59.0	0.002	59.1	0.037	59.0	0.179
59.0	0.323	59.0	0.33	59.1	0.319	59.0	0.295	59.0	0.158	59.2	0.008	59.1	0.002	59.2	0.039	59.1	0.174
59.1	0.322	59.1	0.328	59.2	0.317	59.1	0.295	59.1	0.154	59.3	0.005	59.2	0.002	59.3	0.044	59.2	0.184
59.2	0.32	59.2	0.326	59.3	0.314	59.2	0.295	59.2	0.171	59.5	0	59.3	0.002	59.4	0.047	59.3	0.187
59.3	0.317	59.3	0.327	59.4	0.309	59.3	0.295	59.3	0.165	59.6	0.006	59.5	0.002	59.5	0.043	59.4	0.177
59.5	0.32	59.5	0.33	59.5	0.309	59.5	0.294	59.5	0.157	59.7	0.005	59.6	0.002	59.6	0.043	59.5	0.174
59.6	0.321	59.6	0.333	59.6	0.309	59.6	0.294	59.6	0.154	59.8	0.006	59.7	0.002	59.7	0.04	59.6	0.178
59.7	0.32	59.7	0.325	59.7	0.306	59.7	0.294	59.7	0.162	59.9	0.008	59.8	0.002	59.8	0.035	59.7	0.175
59.8	0.319	59.8	0.321	59.8	0.305	59.8	0.292	59.8	0.155	60.0	0.005	59.9	0.002	59.9	0.031	59.8	0.175
59.9	0.316	59.9	0.325	59.9	0.306	59.9	0.29	59.9	0.156	60.1	0.006	60.0	0.002	60.1	0.029	59.9	0.179
60.0	0.315	60.0	0.325	60.1	0.308	60.0	0.289	60.0	0.146	60.2	0.008	60.1	0.002	60.2	0.028	60.1	0.183
60.1	0.315	60.1	0.321	60.2	0.309	60.1	0.288	60.1	0.148	60.3	0.006	60.2	0.002	60.3	0.03	60.2	0.182
60.2	0.316	60.2	0.319	60.3	0.31	60.2	0.289	60.2	0.151	60.4	0.005	60.3	0.002	60.4	0.032	60.3	0.177
60.3	0.315	60.3	0.323	60.4	0.309	60.3	0.288	60.3	0.147	60.5	0.005	60.4	0.002	60.5	0.034	60.4	0.176
60.4	0.315	60.4	0.322	60.5	0.309	60.4	0.287	60.4	0.162	60.7	0.005	60.5	0.002	60.6	0.036	60.5	0.18
60.5	0.315	60.5	0.317	60.6	0.308	60.5	0.286	60.5	0.156	60.8	0.006	60.7	0.002	60.7	0.036	60.6	0.185
60.7	0.312	60.7	0.315	60.7	0.304	60.7	0.285	60.7	0.156	60.9	0.005	60.8	0.002	60.8	0.036	60.7	0.187
60.8	0.311	60.8	0.316	60.8	0.3	60.8	0.283	60.8	0.148	61.0	0.004	60.9	0.002	60.9	0.037	60.8	0.181
60.9	0.31	60.9	0.318	60.9	0.298	60.9	0.282	60.9	0.142	61.1	0.005	61.0	0.002	61.0	0.04	60.9	0.178
61.0	0.309	61.0	0.32	61.0	0.299	61.0	0.281	61.0	0.142	61.2	0	61.1	0.002	61.2	0.04	61.0	0.182
61.1	0.309	61.1	0.317	61.2	0.299	61.1	0.282	61.1	0.142	61.3	0.003	61.2	0.002	61.3	0.038	61.2	0.19
61.2	0.309	61.2	0.313	61.3	0.299	61.2	0.283	61.2	0.147	61.4	0.003	61.3	0.002	61.4	0.038	61.3	0.187
61.3	0.309	61.3	0.313	61.4	0.301	61.3	0.281	61.3	0.147	61.5	0.005	61.4	0.002	61.5	0.038	61.4	0.18
61.4	0.308	61.4	0.317	61.5	0.301	61.4	0.281	61.4	0.142	61.6	0.003	61.5	0.002	61.6	0.034	61.5	0.182
61.5	0.307	61.5	0.316	61.6	0.3	61.5	0.28	61.5	0.132	61.8	0	61.6	0.002	61.7	0.035	61.6	0.185
61.6	0.306	61.6	0.312	61.7	0.3	61.6	0.278	61.6	0.137	61.9	0.003	61.8	0.002	61.8	0.03	61.7	0.181
61.8	0.307	61.8	0.314	61.8	0.298	61.8	0.277	61.8	0.142	62.0	0.003	61.9	0.002	61.9	0.028	61.8	0.174
61.9	0.307	61.9	0.31	61.9	0.296	61.9	0.275	61.9	0.144	62.1	0.005	62.0	0.002	62.0	0.028	61.9	0.177
62.0	0.305	62.0	0.307	62.0	0.295	62.0	0.275	62.0	0.142	62.2	0.006	62.1	0.002	62.1	0.028	62.0	0.182
62.1	0.3	62.1	0.309	62.1	0.292	62.1	0.273	62.1	0.147	62.3	0.003	62.2	0.002	62.3	0.03	62.1	0.179
62.2	0.3	62.2	0.31	62.3	0.289	62.2	0.274	62.2	0.137	62.4	0.008	62.3	0.002	62.4	0.032	62.3	0.175
62.3	0.302	62.3	0.311	62.4	0.288	62.3	0.276	62.3	0.134	62.5	0.005	62.4	0.002	62.5	0.034	62.4	0.175
62.4	0.3	62.4	0.31	62.5	0.29	62.4	0.276	62.4	0.122	62.6	0.008	62.5	0.002	62.6	0.036	62.5	0.176
62.5	0.3	62.5	0.308	62.6	0.291	62.5	0.276	62.5	0.129	62.7	0.005	62.6	0.002	62.7	0.038	62.6	0.175
62.6	0.3	62.6	0.307	62.7	0.289	62.6	0.275	62.6	0.141	62.9	0.008	62.7	0.002	62.8	0.039	62.7	0.18
62.7	0.298	62.7	0.307	62.8	0.289	62.7	0.273	62.7	0.129	63.0	0.006	62.9	0.002	62.9	0.04	62.8	0.182
62.9	0.296	62.9	0.307	62.9	0.291	62.9	0.27	62.9	0.139	63.1	0.005	63.0	0.002	63.0	0.041	62.9	0.175
63.0	0.296	63.0	0.305	63.0	0.29	63.0	0.269	63.0	0.132	63.2	0.005	63.1	0.002	63.1	0.039	63.0	0.176
63.1	0.297	63.1	0.306	63.1	0.287	63.1	0.268	63.1	0.132	63.3	0.006	63.2	0.002	63.2	0.035	63.1	0.18
63.2	0.298	63.2	0.304	63.2	0.285	63.2	0.268	63.2	0.139	63.4	0.003	63.3	0.002	63.4	0.034	63.2	0.177
63.3	0.299	63.3	0.301	63.4	0.286	63.3	0.267	63.3	0.137	63.5	0.005	63.4	0.002	63.5	0.035	63.4	0.177
63.4	0.298	63.4	0.301	63.5	0.285	63.4	0.267	63.4	0.129	63.6	0.005	63.5	0.002	63.6	0.035	63.5	0.18
63.5	0.297	63.5	0.301	63.6	0.284	63.5	0.266	63.5	0.124	63.7	0.005	63.6	0.002	63.7	0.034	63.6	0.176
63.6	0.293	63.6	0.3	63.7	0.281	63.6	0.267	63.6	0.122	63.8	0.006	63.7	0.002	63.8	0.033	63.7	0.171
63.7	0.291	63.7	0.301	63.8	0.281	63.7	0.265	63.7	0.122	64.0	0.005	63.8	0.002	63.9	0.033	63.8	0.17
63.8	0.291	63.8	0.301	63.9	0.283	63.8	0.266	63.8	0.122	64.1	0	64.0	0.002	64.0	0.039	63.9	0.176
64.0	0.29	64.0	0.3	64.0	0.283	64.0	0.265	64.0	0.127	64.2	0.004	64.1	0.002	64.1	0.041	64.0	0.178
64.1	0.291	64.1	0.297	64.1	0.282	64.1	0.264	64.1	0.127	64.3	0.005	64.2	0.002	64.2	0.042	64.1	0.171
64.2	0.289	64.2	0.296	64.2	0.281	64.2	0.262	64.2	0.127	64.4	0.006	64.3	0.002	64.3	0.043	64.2	0.166
64.3	0.289	64.3	0.296	64.3	0.282	64.3	0.262	64.3	0.122	64.5	0.008	64.4	0.002	64.5	0.044	64.3	0.171
64.4	0.287	64.4	0.294	64.5	0.281	64.4	0.26	64.4	0.127	64.6	0.008	64.5	0.002	64.6	0.045	64.5	0.178
64.5	0.287	64.5	0.293	64.6	0.281	64.5	0.262	64.5	0.122	64.7	0.005	64.6	0.002	64.7	0.045	64.6	0.179
64.6	0.289	64.6	0.292	64.7	0.28	64.6	0.262	64.6	0.117	64.8	0.006	64.7	0.002	64.8	0.043	64.7	0.174
64.7	0.289	64.7	0.292	64.8	0.28	64.7	0.261	64.7	0.122	64.9	0.006	64.8	0.002	64.9	0.044	64.8	0.173
64.8	0.288	64.8	0.291	64.9	0.278	64.8	0.259	64.8	0.119	65.1	0.003	64.9	0.002	65.0	0.044	64.9	0.177
64.9	0.282	64.9	0.293	65.0	0.275	64.9	0.259	64.9	0.119	65.2	0.005	65.1	0.002	65.1	0.043	65.0	0.18
65.1	0.282	65.1	0.292	65.1	0.274	65.1	0.259	65.1	0.121	65.3	0.005	65.2	0.002	65.2	0.043	65.1	0.177
65.2	0.281	65.2	0.29	65.2	0.275	65.2	0.258	65.2	0.121	65.4	0	65.3	0.002	65.3	0.043	65.2	0.175
65.3	0.281	65.3	0.289	65.3	0.276	65.3	0.257	65.3	0.119	65.5	0	65.4	0.002	65.4	0.043	65.3	0.176
65.4	0.282	65.4	0.288	65.4	0.276	65.4	0.257	65.4	0.122	65.6	0.004	65.5	0.002	65.5	0.042	65.4	0.175
65.5	0.281	65.5	0.287	65.5	0.274	65.5	0.258	65.5	0.122	65.7	0	65.6	0.002	65.7	0.045	65.5	0.174
65.6	0.278	65.6	0.286	65.7	0.275	65.6	0.257	65.6	0.121	65.8	0.005	65.7	0.002	65.8	0.046	65.7	0.173
65.7	0.278	65.7	0.285	65.8	0.275	65.7	0.256	65.7	0.118	65.9	0.005	65.8	0.002	65.9	0.046	65.8	0.171
65.8	0.279	65.8	0.286	65.9	0.274	65.8	0.257	65.8	0.118	66.0	0	65.9	0.002	66.0	0.042	65.9	0.171
65.9	0.28	65.9	0.286	66.0	0.274	65.9	0.256	65.9	0.122	66.2	0.006	66.0	0.002	66.1	0.042	66.0	0.171
66.0	0.279	66.0	0.284	66.1	0.273	66.0	0.255	66.0	0.121	66.3	0.005	66.2	0.002	66.2	0.043	66.1	0.17
66.2	0.278	66.2	0.283	66.2	0.269	66.2	0.254	66.2	0.119	66.4	0.003	66.3	0.002	66.3	0.041	66.2	0.171
66.3	0.278	66.3	0.284	66.3	0.267	66.3	0.254	66.3	0.116	66.5	0.003	66.4	0.002	66.4	0.04	66.3	0.174
66.4	0.279	66.4	0.283	66.4	0.267	66.4	0.254	66.4	0.117	66.6	0.006	66.5	0.002	66.5	0.041	66.4	0.173
66.5	0.281	66.5	0.281	66.5	0.267	66.5	0.253	66.5	0.121	66.7	0.006	66.6	0.002	66.6	0.038	66.5	0.174
66.6	0.289	66.6	0.282	66.6	0.269	66.6	0.252	66.6	0.112	66.8	0.005	66.7	0.002	66.8	0.038	66.6	0.175
66.7	0.308	66.7	0.281	66.8	0.269	66.7	0.252	66.7	0.116	66.9	0.003	66.8	0.002	66.9	0.038	66.8	0.178
66.8	0.338	66.8	0.279	66.9	0.269	66.8	0.252	66.8	0.112	67.0	0.006	66.9	0.002	67.0	0.037	66.9	0.18
66.9	0.382	66.9	0.28	67.0	0.268	66.9	0.252	66.9	0.117	67.1	0	67.0	0.002	67.1	0.034	67.0	0.177
67.0	0.423	67.0	0.28	67.1	0.267	67.0	0.252	67.0	0.114	67.3	0.005	67.1	0.002	67.2	0.032	67.1	0.175
67.1	0.422	67.1	0.278	67.2	0.268	67.1	0.25	67.1	0.121	67.4	0.005	67.3	0.002	67.3	0.031	67.2	0.178
67.3	0.377	67.3	0.279	67.3	0.267	67.3	0.249	67.3	0.102	67.5	0.008	67.4	0.002	67.4	0.031	67.3	0.178
67.4	0.335	67.4	0.28	67.4	0.266	67.4	0.248	67.4	0.108	67.6	0.003	67.5	0.002	67.5	0.032	67.4	0.175
67.5	0.308	67.5	0.277	67.5	0.263	67.5	0.249	67.5	0.108	67.7	0.005	67.6	0.002	67.6	0.031	67.5	0.173
67.6	0.299	67.6	0.277	67.6	0.263	67.6	0.248	67.6	0.117	67.8	0.004	67.7	0.002	67.7	0.03	67.6	0.174
67.7	0.298	67.7	0.279	67.7	0.262	67.7	0.248	67.7	0.102	67.9	0.006	67.8	0.002	67.9	0.029	67.7	0.173
67.8	0.302	67.8	0.287	67.9	0.262	67.8	0.248	67.8	0.112	68.0	0.005	67.9	0.002	68.0	0.028	67.9	0.172
67.9	0.314	67.9	0.302	68.0	0.263	67.9	0.247	67.9	0.112	68.1	0.005	68.0	0.002	68.1	0.028	68.0	0.174
68.0	0.339	68.0	0.328	68.1	0.264	68.0	0.245	68.0	0.11	68.2	0.005	68.1	0.002	68.2	0.029	68.1	0.173
68.1	0.375	68.1	0.401	68.2	0.265	68.1	0.245	68.1	0.112	68.4	0.006	68.2	0.002	68.3	0.029	68.2	0.174
68.2	0.402	68.2	0.438	68.3	0.262	68.2	0.244	68.2	0.117	68.5	0.005	68.4	0.002	68.4	0.03	68.4	0.175
68.4	0.385	68.4	0.407	68.4	0.261	68.4	0.244	68.4	0.117	68.6	0.005	68.5	0.002	68.5	0.03	68.5	0.175
68.5	0.353	68.5	0.353	68.5	0.26	68.5	0.243	68.5	0.103	68.7	0.008	68.6	0.002	68.6	0.03	68.6	0.179
68.6	0.323	68.6	0.314	68.6	0.259	68.6	0.242	68.6	0.107	68.8	0.005	68.7	0.002	68.7	0.03	68.7	0.18
68.7	0.312	68.7	0.301	68.7	0.258	68.7	0.242	68.7	0.11	68.9	0.006	68.8	0.002	68.8	0.03	68.8	0.18
68.8	0.31	68.8	0.297	68.8	0.258	68.8	0.243	68.8	0.095	69.0	0.006	68.9	0.002	69.0	0.03	68.9	0.18
68.9	0.309	68.9	0.298	69.0	0.257	68.9	0.241	68.9	0.095	69.1	0.005	69.0	0.002	69.1	0.031	69.0	0.178
69.0	0.314	69.0	0.306	69.1	0.256	69.0	0.241	69.0	0.105	69.2	0.005	69.1	0.002	69.2	0.032	69.1	0.178
69.1	0.331	69.1	0.32	69.2	0.257	69.1	0.24	69.1	0.1	69.3	0.006	69.2	0.002	69.3	0.031	69.2	0.176
69.2	0.36	69.2	0.349	69.3	0.258	69.2	0.239	69.2	0.1	69.5	0.005	69.3	0.002	69.4	0.031	69.3	0.176
69.3	0.387	69.3	0.388	69.4	0.257	69.3	0.239	69.3	0.104	69.6	0.005	69.5	0.002	69.5	0.031	69.5	0.178
69.5	0.386	69.5	0.409	69.5	0.257	69.5	0.239	69.5	0.103	69.7	0.005	69.6	0.002	69.6	0.031	69.6	0.176
69.6	0.369	69.6	0.391	69.6	0.257	69.6	0.239	69.6	0.102	69.8	0.008	69.7	0.002	69.7	0.03	69.7	0.174
69.7	0.347	69.7	0.353	69.7	0.256	69.7	0.238	69.7	0.1	69.9	0.003	69.8	0.002	69.8	0.03	69.8	0.173
69.8	0.325	69.8	0.325	69.8	0.259	69.8	0.237	69.8	0.101	70.0	0.005	69.9	0.002	69.9	0.029	69.9	0.176
69.9	0.31	69.9	0.311	69.9	0.266	69.9	0.237	69.9	0.1	70.1	0.005	70.0	0.002	70.1	0.029	70.0	0.176
70.0	0.308	70.0	0.308	70.1	0.285	70.0	0.237	70.0	0.1	70.2	0.003	70.1	0.002	70.2	0.03	70.1	0.175
70.1	0.311	70.1	0.308	70.2	0.321	70.1	0.237	70.1	0.11	70.3	0.008	70.2	0.002	70.3	0.031	70.2	0.178
70.2	0.319	70.2	0.312	70.3	0.387	70.2	0.237	70.2	0.097	70.4	0	70.3	0.002	70.4	0.031	70.3	0.177
70.3	0.34	70.3	0.33	70.4	0.42	70.3	0.236	70.3	0.104	70.5	0.008	70.4	0.002	70.5	0.032	70.4	0.177
70.4	0.364	70.4	0.359	70.5	0.363	70.4	0.235	70.4	0.097	70.7	0.005	70.5	0.002	70.6	0.032	70.5	0.178
70.5	0.378	70.5	0.384	70.6	0.312	70.5	0.235	70.5	0.092	70.8	0	70.7	0.002	70.7	0.032	70.7	0.179
70.7	0.374	70.7	0.391	70.7	0.282	70.7	0.236	70.7	0.087	70.9	0.005	70.8	0.002	70.8	0.032	70.8	0.18
70.8	0.353	70.8	0.375	70.8	0.271	70.8	0.239	70.8	0.102	71.0	0.004	70.9	0.002	70.9	0.032	70.9	0.179
70.9	0.332	70.9	0.347	70.9	0.271	70.9	0.244	70.9	0.096	71.2	0.005	71.0	0.002	71.0	0.033	71.0	0.176
71.0	0.313	71.0	0.326	71.0	0.271	71.0	0.256	71.0	0.092	71.3	0.004	71.1	0.002	71.2	0.032	71.1	0.174
71.1	0.303	71.1	0.313	71.2	0.276	71.1	0.279	71.1	0.102	71.4	0.008	71.2	0.002	71.3	0.032	71.2	0.175
71.2	0.306	71.2	0.31	71.3	0.29	71.2	0.36	71.2	0.117	71.5	0	71.3	0.002	71.4	0.032	71.3	0.175
71.3	0.316	71.3	0.312	71.4	0.321	71.3	0.398	71.3	0.132	71.6	0	71.4	0.002	71.5	0.031	71.4	0.175
71.4	0.348	71.4	0.326	71.5	0.38	71.4	0.336	71.4	0.193	71.7	0.006	71.5	0.002	71.6	0.03	71.5	0.176
71.5	0.365	71.5	0.349	71.6	0.378	71.5	0.286	71.5	0.261	71.8	0.004	71.6	0.002	71.7	0.03	71.6	0.174
71.6	0.372	71.6	0.37	71.7	0.34	71.6	0.262	71.6	0.226	71.9	0.017	71.8	0.002	71.8	0.031	71.8	0.172
71.8	0.359	71.8	0.378	71.8	0.306	71.8	0.254	71.8	0.191	72.0	0.027	71.9	0.002	71.9	0.031	71.9	0.172
71.9	0.337	71.9	0.37	71.9	0.286	71.9	0.253	71.9	0.159	72.1	0.029	72.0	0.002	72.0	0.031	72.0	0.173
72.0	0.316	72.0	0.348	72.0	0.278	72.0	0.255	72.0	0.137	72.3	0.031	72.1	0.002	72.1	0.031	72.1	0.174
72.1	0.303	72.1	0.325	72.1	0.278	72.1	0.262	72.1	0.129	72.4	0.042	72.2	0.002	72.3	0.03	72.2	0.173
72.2	0.3	72.2	0.31	72.3	0.282	72.2	0.277	72.2	0.122	72.5	0.031	72.3	0.002	72.4	0.032	72.3	0.173
72.3	0.303	72.3	0.307	72.4	0.298	72.3	0.308	72.3	0.117	72.6	0.034	72.4	0.002	72.5	0.032	72.4	0.172
72.4	0.319	72.4	0.312	72.5	0.324	72.4	0.35	72.4	0.127	72.7	0.029	72.5	0.002	72.6	0.031	72.5	0.172
72.5	0.341	72.5	0.321	72.6	0.353	72.5	0.376	72.5	0.147	72.8	0.031	72.6	0.002	72.7	0.032	72.6	0.172
72.6	0.361	72.6	0.336	72.7	0.366	72.6	0.348	72.6	0.199	72.9	0.027	72.7	0.002	72.8	0.032	72.7	0.174
72.7	0.364	72.7	0.357	72.8	0.358	72.7	0.313	72.7	0.241	73.0	0.024	72.9	0.002	72.9	0.03	72.9	0.173
72.9	0.352	72.9	0.371	72.9	0.331	72.9	0.288	72.9	0.26	73.1	0.016	73.0	0.002	73.0	0.03	73.0	0.172
73.0	0.326	73.0	0.366	73.0	0.309	73.0	0.275	73.0	0.222	73.2	0.01	73.1	0.005	73.1	0.034	73.1	0.172
73.1	0.309	73.1	0.344	73.1	0.295	73.1	0.273	73.1	0.189	73.4	0.007	73.2	0.016	73.2	0.059	73.2	0.172
73.2	0.298	73.2	0.321	73.2	0.291	73.2	0.273	73.2	0.169	73.5	0.004	73.3	0.025	73.4	0.033	73.3	0.172
73.3	0.297	73.3	0.305	73.4	0.294	73.3	0.283	73.3	0.154	73.6	0.037	73.4	0.027	73.5	0.014	73.4	0.173
73.4	0.303	73.4	0.304	73.5	0.304	73.4	0.302	73.4	0.162	73.7	0.054	73.5	0.028	73.6	0.013	73.5	0.173
73.5	0.322	73.5	0.312	73.6	0.318	73.5	0.33	73.5	0.152	73.8	0.044	73.6	0.025	73.7	0.013	73.6	0.175
73.6	0.346	73.6	0.316	73.7	0.336	73.6	0.356	73.6	0.157	73.9	0.038	73.7	0.025	73.8	0.013	73.7	0.176
73.7	0.359	73.7	0.327	73.8	0.356	73.7	0.369	73.7	0.186	74.0	0.03	73.8	0.024	73.9	0.013	73.8	0.174
73.8	0.354	73.8	0.346	73.9	0.367	73.8	0.357	73.8	0.216	74.1	0.045	74.0	0.022	74.0	0.012	74.0	0.172
74.0	0.334	74.0	0.365	74.0	0.356	74.0	0.329	74.0	0.26	74.2	0.029	74.1	0.022	74.1	0.012	74.1	0.175
74.1	0.313	74.1	0.364	74.1	0.333	74.1	0.303	74.1	0.261	74.3	0.022	74.2	0.02	74.2	0.012	74.2	0.176
74.2	0.298	74.2	0.344	74.2	0.313	74.2	0.291	74.2	0.241	74.5	0.017	74.3	0.018	74.3	0.012	74.3	0.176
74.3	0.295	74.3	0.319	74.3	0.304	74.3	0.29	74.3	0.221	74.6	0.013	74.4	0.017	74.5	0.012	74.4	0.175
74.4	0.304	74.4	0.296	74.5	0.306	74.4	0.301	74.4	0.199	74.7	0.019	74.5	0.015	74.6	0.011	74.5	0.174
74.5	0.317	74.5	0.299	74.6	0.311	74.5	0.318	74.5	0.187	74.8	0.004	74.6	0.014	74.7	0.011	74.6	0.174
74.6	0.343	74.6	0.308	74.7	0.324	74.6	0.334	74.6	0.173	74.9	0.009	74.7	0.013	74.8	0.011	74.7	0.174
74.7	0.346	74.7	0.322	74.8	0.343	74.7	0.351	74.7	0.186	75.0	0.019	74.8	0.012	74.9	0.012	74.8	0.173
74.8	0.333	74.8	0.338	74.9	0.361	74.8	0.368	74.8	0.191	75.1	0.037	74.9	0.032	75.0	0.016	74.9	0.173
74.9	0.319	74.9	0.354	75.0	0.374	74.9	0.375	74.9	0.189	75.2	0.037	75.1	0.03	75.1	0.015	75.1	0.174
75.1	0.309	75.1	0.358	75.1	0.368	75.1	0.363	75.1	0.217	75.3	0.025	75.2	0.033	75.2	0.013	75.2	0.173
75.2	0.304	75.2	0.34	75.2	0.347	75.2	0.343	75.2	0.249	75.4	0.025	75.3	0.026	75.3	0.012	75.3	0.17
75.3	0.303	75.3	0.318	75.3	0.325	75.3	0.328	75.3	0.276	75.5	0.026	75.4	0.021	75.4	0.012	75.4	0.17
75.4	0.309	75.4	0.304	75.4	0.316	75.4	0.319	75.4	0.271	75.7	0.026	75.5	0.019	75.5	0.012	75.5	0.171
75.5	0.32	75.5	0.3	75.5	0.316	75.5	0.318	75.5	0.241	75.8	0.011	75.6	0.018	75.7	0.013	75.6	0.171
75.6	0.329	75.6	0.305	75.7	0.321	75.6	0.322	75.6	0.235	75.9	0.015	75.7	0.018	75.8	0.012	75.7	0.171
75.7	0.331	75.7	0.318	75.8	0.332	75.7	0.334	75.7	0.216	76.0	0.007	75.8	0.019	75.9	0.011	75.8	0.171
75.8	0.327	75.8	0.335	75.9	0.345	75.8	0.348	75.8	0.226	76.1	0.009	75.9	0.015	76.0	0.011	75.9	0.169
75.9	0.318	75.9	0.354	76.0	0.364	75.9	0.368	75.9	0.211	76.2	0.008	76.0	0.013	76.1	0.011	76.0	0.169
76.0	0.311	76.0	0.358	76.1	0.382	76.0	0.385	76.0	0.201	76.3	0.008	76.2	0.013	76.2	0.011	76.2	0.169
76.2	0.308	76.2	0.346	76.2	0.39	76.2	0.391	76.2	0.201	76.4	0.013	76.3	0.011	76.3	0.012	76.3	0.171
76.3	0.31	76.3	0.329	76.3	0.381	76.3	0.383	76.3	0.201	76.5	0.034	76.4	0.013	76.4	0.017	76.4	0.173
76.4	0.31	76.4	0.313	76.4	0.362	76.4	0.366	76.4	0.217	76.6	0.03	76.5	0.024	76.5	0.029	76.5	0.175
76.5	0.31	76.5	0.309	76.5	0.346	76.5	0.351	76.5	0.258	76.8	0.021	76.6	0.02	76.6	0.044	76.6	0.184
76.6	0.313	76.6	0.315	76.6	0.338	76.6	0.34	76.6	0.275	76.9	0.021	76.7	0.019	76.8	0.038	76.7	0.196
76.7	0.32	76.7	0.325	76.8	0.338	76.7	0.337	76.7	0.266	77.0	0.02	76.8	0.018	76.9	0.014	76.8	0.207
76.8	0.327	76.8	0.34	76.9	0.343	76.8	0.337	76.8	0.226	77.1	0.014	76.9	0.017	77.0	0.014	76.9	0.216
76.9	0.328	76.9	0.352	77.0	0.351	76.9	0.34	76.9	0.216	77.2	0.009	77.0	0.015	77.1	0.012	77.0	0.21
77.0	0.32	77.0	0.356	77.1	0.366	77.0	0.347	77.0	0.201	77.3	0.003	77.1	0.014	77.2	0.012	77.1	0.195
77.1	0.31	77.1	0.351	77.2	0.385	77.1	0.359	77.1	0.204	77.4	0.005	77.3	0.012	77.3	0.012	77.3	0.182
77.3	0.306	77.3	0.342	77.3	0.402	77.3	0.377	77.3	0.205	77.5	0.008	77.4	0.012	77.4	0.015	77.4	0.175
77.4	0.306	77.4	0.333	77.4	0.405	77.4	0.389	77.4	0.201	77.6	0.003	77.5	0.011	77.5	0.023	77.5	0.173
77.5	0.312	77.5	0.327	77.5	0.393	77.5	0.383	77.5	0.211	77.7	0.006	77.6	0.01	77.6	0.031	77.6	0.175
77.6	0.324	77.6	0.329	77.6	0.38	77.6	0.359	77.6	0.216	77.9	0.004	77.7	0.009	77.7	0.04	77.7	0.175
77.7	0.33	77.7	0.339	77.7	0.368	77.7	0.347	77.7	0.237	78.0	0.028	77.8	0.008	77.9	0.044	77.8	0.177
77.8	0.328	77.8	0.352	77.9	0.355	77.8	0.338	77.8	0.269	78.1	0.024	77.9	0.008	78.0	0.037	77.9	0.182
77.9	0.323	77.9	0.362	78.0	0.352	77.9	0.333	77.9	0.267	78.2	0.021	78.0	0.021	78.1	0.027	78.0	0.183
78.0	0.321	78.0	0.365	78.1	0.354	78.0	0.33	78.0	0.248	78.3	0.014	78.1	0.018	78.2	0.049	78.1	0.182
78.1	0.32	78.1	0.359	78.2	0.362	78.1	0.333	78.1	0.226	78.4	0.01	78.2	0.016	78.3	0.056	78.2	0.179
78.2	0.318	78.2	0.356	78.3	0.375	78.2	0.342	78.2	0.206	78.5	0.011	78.4	0.015	78.4	0.042	78.4	0.174
78.4	0.321	78.4	0.358	78.4	0.39	78.4	0.358	78.4	0.196	78.6	0.01	78.5	0.014	78.5	0.049	78.5	0.171
78.5	0.33	78.5	0.36	78.5	0.4	78.5	0.374	78.5	0.189	78.7	0	78.6	0.013	78.6	0.044	78.6	0.173
78.6	0.339	78.6	0.357	78.6	0.395	78.6	0.385	78.6	0.189	78.8	0.005	78.7	0.011	78.7	0.036	78.7	0.179
78.7	0.338	78.7	0.357	78.7	0.377	78.7	0.38	78.7	0.2	79.0	0	78.8	0.01	78.8	0.038	78.8	0.188
78.8	0.332	78.8	0.36	78.8	0.361	78.8	0.363	78.8	0.211	79.1	0.003	78.9	0.009	79.0	0.036	78.9	0.197
78.9	0.33	78.9	0.368	79.0	0.351	78.9	0.346	78.9	0.231	79.2	0.017	79.0	0.008	79.1	0.034	79.0	0.196
79.0	0.335	79.0	0.379	79.1	0.348	79.0	0.335	79.0	0.251	79.3	0.019	79.1	0.007	79.2	0.031	79.1	0.185
79.1	0.341	79.1	0.387	79.2	0.353	79.1	0.33	79.1	0.267	79.4	0.015	79.2	0.006	79.3	0.03	79.2	0.176
79.2	0.347	79.2	0.392	79.3	0.357	79.2	0.328	79.2	0.241	79.5	0.016	79.3	0.012	79.4	0.032	79.3	0.171
79.3	0.348	79.3	0.388	79.4	0.366	79.3	0.329	79.3	0.231	79.6	0.004	79.5	0.017	79.5	0.034	79.5	0.17
79.5	0.346	79.5	0.381	79.5	0.38	79.5	0.333	79.5	0.211	79.7	0.009	79.6	0.013	79.6	0.064	79.6	0.169
79.6	0.347	79.6	0.375	79.6	0.39	79.6	0.346	79.6	0.201	79.8	0.009	79.7	0.011	79.7	0.025	79.7	0.167
79.7	0.352	79.7	0.373	79.7	0.392	79.7	0.365	79.7	0.194	79.9	0.008	79.8	0.009	79.8	0.035	79.8	0.166
79.8	0.36	79.8	0.373	79.8	0.382	79.8	0.38	79.8	0.186	80.1	0.005	79.9	0.009	79.9	0.028	79.9	0.17
79.9	0.365	79.9	0.375	79.9	0.368	79.9	0.38	79.9	0.189	80.2	0.006	80.0	0.008	80.1	0.024	80.0	0.176
80.0	0.367	80.0	0.378	80.1	0.355	80.0	0.364	80.0	0.201	80.3	0.006	80.1	0.007	80.2	0.024	80.1	0.184
80.1	0.368	80.1	0.383	80.2	0.347	80.1	0.344	80.1	0.22	80.4	0.005	80.2	0.009	80.3	0.021	80.2	0.192
80.2	0.368	80.2	0.386	80.3	0.344	80.2	0.328	80.2	0.26	80.5	0.006	80.3	0.008	80.4	0.024	80.3	0.195
80.3	0.367	80.3	0.388	80.4	0.347	80.3	0.322	80.3	0.248	80.6	0.017	80.4	0.007	80.5	0.034	80.4	0.192
80.4	0.367	80.4	0.386	80.5	0.356	80.4	0.323	80.4	0.231	80.7	0.014	80.5	0.006	80.6	0.034	80.5	0.187
80.5	0.364	80.5	0.38	80.6	0.366	80.5	0.327	80.5	0.222	80.8	0.014	80.7	0.004	80.7	0.029	80.7	0.183
80.7	0.362	80.7	0.371	80.7	0.376	80.7	0.334	80.7	0.201	80.9	0.009	80.8	0.014	80.8	0.024	80.8	0.186
80.8	0.363	80.8	0.362	80.8	0.383	80.8	0.352	80.8	0.189	81.0	0.008	80.9	0.012	80.9	0.023	80.9	0.189
80.9	0.369	80.9	0.361	80.9	0.384	80.9	0.365	80.9	0.181	81.2	0.005	81.0	0.009	81.0	0.033	81.0	0.187
81.0	0.373	81.0	0.366	81.0	0.368	81.0	0.369	81.0	0.19	81.3	0	81.1	0.009	81.2	0.041	81.1	0.18
81.1	0.372	81.1	0.374	81.2	0.354	81.1	0.361	81.1	0.201	81.4	0.005	81.2	0.008	81.3	0.033	81.2	0.175
81.2	0.37	81.2	0.38	81.3	0.343	81.2	0.347	81.2	0.211	81.5	0.003	81.3	0.009	81.4	0.028	81.3	0.174
81.3	0.366	81.3	0.38	81.4	0.341	81.3	0.332	81.3	0.22	81.6	0.006	81.4	0.009	81.5	0.026	81.4	0.173
81.4	0.361	81.4	0.377	81.5	0.346	81.4	0.321	81.4	0.241	81.7	0.003	81.5	0.007	81.6	0.02	81.5	0.17
81.5	0.355	81.5	0.376	81.6	0.352	81.5	0.315	81.5	0.236	81.8	0.021	81.6	0.007	81.7	0.024	81.6	0.169
81.6	0.356	81.6	0.374	81.7	0.358	81.6	0.318	81.6	0.231	81.9	0.014	81.8	0.006	81.8	0.029	81.8	0.171
81.8	0.362	81.8	0.371	81.8	0.365	81.8	0.329	81.8	0.207	82.0	0.01	81.9	0.004	81.9	0.035	81.9	0.175
81.9	0.367	81.9	0.369	81.9	0.368	81.9	0.344	81.9	0.199	82.1	0.009	82.0	0.002	82.0	0.03	82.0	0.176
82.0	0.365	82.0	0.366	82.0	0.366	82.0	0.358	82.0	0.189	82.3	0.008	82.1	0.002	82.1	0.026	82.1	0.178
82.1	0.358	82.1	0.364	82.1	0.36	82.1	0.362	82.1	0.181	82.4	0.008	82.2	0.007	82.3	0.023	82.2	0.182
82.2	0.355	82.2	0.363	82.3	0.357	82.2	0.359	82.2	0.186	82.5	0.004	82.3	0.012	82.4	0.025	82.3	0.185
82.3	0.357	82.3	0.364	82.4	0.354	82.3	0.349	82.3	0.201	82.6	0.003	82.4	0.009	82.5	0.026	82.4	0.186
82.4	0.361	82.4	0.365	82.5	0.349	82.4	0.336	82.4	0.198	82.7	0.003	82.5	0.008	82.6	0.029	82.5	0.182
82.5	0.366	82.5	0.367	82.6	0.344	82.5	0.324	82.5	0.225	82.8	0.008	82.6	0.008	82.7	0.041	82.6	0.18
82.6	0.366	82.6	0.371	82.7	0.344	82.6	0.316	82.6	0.231	82.9	0.006	82.7	0.007	82.8	0.037	82.7	0.182
82.7	0.363	82.7	0.371	82.8	0.349	82.7	0.314	82.7	0.241	83.0	0.005	82.9	0.006	82.9	0.029	82.9	0.188
82.9	0.358	82.9	0.367	82.9	0.357	82.9	0.319	82.9	0.216	83.1	0.004	83.0	0.005	83.0	0.024	83.0	0.182
83.0	0.355	83.0	0.365	83.0	0.358	83.0	0.331	83.0	0.201	83.2	0.01	83.1	0.004	83.1	0.023	83.1	0.169
83.1	0.353	83.1	0.365	83.1	0.357	83.1	0.344	83.1	0.186	83.4	0.003	83.2	0.002	83.2	0.026	83.2	0.164
83.2	0.351	83.2	0.366	83.2	0.353	83.2	0.353	83.2	0.181	83.5	0.004	83.3	0.002	83.4	0.029	83.3	0.167
83.3	0.351	83.3	0.363	83.4	0.35	83.3	0.353	83.3	0.173	83.6	0.004	83.4	0.003	83.5	0.033	83.4	0.168
83.4	0.353	83.4	0.359	83.5	0.349	83.4	0.344	83.4	0.189	83.7	0.004	83.5	0.003	83.6	0.036	83.5	0.166
83.5	0.354	83.5	0.358	83.6	0.35	83.5	0.334	83.5	0.189	83.8	0.008	83.6	0.003	83.7	0.033	83.6	0.162
83.6	0.354	83.6	0.359	83.7	0.349	83.6	0.327	83.6	0.207	83.9	0.008	83.7	0.003	83.8	0.028	83.7	0.165
83.7	0.356	83.7	0.36	83.8	0.346	83.7	0.323	83.7	0.216	84.0	0.003	83.8	0.007	83.9	0.035	83.8	0.175
83.8	0.358	83.8	0.363	83.9	0.342	83.8	0.32	83.8	0.216	84.1	0.003	84.0	0.009	84.0	0.045	84.0	0.18
84.0	0.358	84.0	0.368	84.0	0.339	84.0	0.319	84.0	0.206	84.2	0.003	84.1	0.006	84.1	0.048	84.1	0.18
84.1	0.354	84.1	0.366	84.1	0.339	84.1	0.322	84.1	0.206	84.3	0.004	84.2	0.005	84.2	0.051	84.2	0.18
84.2	0.345	84.2	0.359	84.2	0.354	84.2	0.329	84.2	0.189	84.5	0.009	84.3	0.003	84.3	0.047	84.3	0.18
84.3	0.344	84.3	0.354	84.3	0.359	84.3	0.336	84.3	0.181	84.6	0.008	84.4	0.001	84.5	0.049	84.4	0.176
84.4	0.346	84.4	0.354	84.5	0.356	84.4	0.341	84.4	0.177	84.7	0.005	84.5	0.003	84.6	0.054	84.5	0.169
84.5	0.348	84.5	0.357	84.6	0.35	84.5	0.337	84.5	0.186	84.8	0.008	84.6	0.004	84.7	0.046	84.6	0.169
84.6	0.352	84.6	0.358	84.7	0.344	84.6	0.33	84.6	0.184	84.9	0.003	84.7	0.004	84.8	0.044	84.7	0.173
84.7	0.352	84.7	0.359	84.8	0.34	84.7	0.325	84.7	0.194	85.0	0.008	84.8	0.003	84.9	0.043	84.8	0.177
84.8	0.346	84.8	0.358	84.9	0.339	84.8	0.322	84.8	0.199	85.1	0.006	84.9	0.003	85.0	0.039	84.9	0.174
84.9	0.342	84.9	0.356	85.0	0.336	84.9	0.321	84.9	0.201	85.2	0.005	85.1	0.003	85.1	0.035	85.1	0.167
85.1	0.341	85.1	0.358	85.1	0.336	85.1	0.32	85.1	0.211	85.3	0.008	85.2	0.003	85.2	0.032	85.2	0.165
85.2	0.344	85.2	0.357	85.2	0.338	85.2	0.319	85.2	0.197	85.4	0	85.3	0.003	85.3	0.032	85.3	0.169
85.3	0.346	85.3	0.355	85.3	0.343	85.3	0.318	85.3	0.189	85.5	0.005	85.4	0.003	85.4	0.034	85.4	0.174
85.4	0.348	85.4	0.352	85.4	0.347	85.4	0.32	85.4	0.189	85.7	0	85.5	0.006	85.5	0.036	85.5	0.172
85.5	0.346	85.5	0.351	85.5	0.349	85.5	0.326	85.5	0.181	85.8	0.006	85.6	0.007	85.7	0.036	85.6	0.17
85.6	0.342	85.6	0.352	85.7	0.348	85.6	0.33	85.6	0.191	85.9	0.005	85.7	0.003	85.8	0.04	85.7	0.169
85.7	0.338	85.7	0.352	85.8	0.342	85.7	0.329	85.7	0.181	86.0	0	85.8	0.002	85.9	0.045	85.8	0.168
85.8	0.338	85.8	0.354	85.9	0.336	85.8	0.324	85.8	0.181	86.1	0.006	85.9	0.002	86.0	0.056	85.9	0.166
85.9	0.341	85.9	0.354	86.0	0.331	85.9	0.321	85.9	0.176	86.2	0.005	86.0	0.003	86.1	0.051	86.0	0.171
86.0	0.343	86.0	0.353	86.1	0.332	86.0	0.321	86.0	0.181	86.3	0.006	86.2	0.002	86.2	0.043	86.2	0.178
86.2	0.343	86.2	0.35	86.2	0.337	86.2	0.32	86.2	0.198	86.4	0	86.3	0.003	86.3	0.037	86.3	0.173
86.3	0.342	86.3	0.346	86.3	0.338	86.3	0.316	86.3	0.191	86.5	0.005	86.4	0.003	86.4	0.044	86.4	0.167
86.4	0.341	86.4	0.346	86.4	0.338	86.4	0.31	86.4	0.182	86.6	0.003	86.5	0.002	86.5	0.038	86.5	0.166
86.5	0.341	86.5	0.349	86.5	0.34	86.5	0.309	86.5	0.175	86.8	0.005	86.6	0.003	86.6	0.034	86.6	0.172
86.6	0.339	86.6	0.352	86.6	0.34	86.6	0.313	86.6	0.191	86.9	0	86.7	0.003	86.8	0.03	86.7	0.176
86.7	0.337	86.7	0.351	86.8	0.34	86.7	0.318	86.7	0.191	87.0	0	86.8	0.003	86.9	0.03	86.8	0.173
86.8	0.337	86.8	0.348	86.9	0.337	86.8	0.325	86.8	0.172	87.1	0.005	86.9	0.003	87.0	0.03	86.9	0.167
86.9	0.338	86.9	0.346	87.0	0.336	86.9	0.327	86.9	0.176	87.2	0.008	87.0	0.003	87.1	0.031	87.0	0.169
87.0	0.338	87.0	0.345	87.1	0.335	87.0	0.323	87.0	0.173	87.3	0.006	87.1	0.003	87.2	0.033	87.1	0.177
87.1	0.339	87.1	0.343	87.2	0.334	87.1	0.315	87.1	0.181	87.4	0.008	87.3	0.002	87.3	0.033	87.3	0.18
87.3	0.341	87.3	0.343	87.3	0.334	87.3	0.31	87.3	0.183	87.5	0.006	87.4	0.002	87.4	0.031	87.4	0.176
87.4	0.339	87.4	0.343	87.4	0.33	87.4	0.309	87.4	0.191	87.6	0.005	87.5	0.003	87.5	0.032	87.5	0.174
87.5	0.335	87.5	0.344	87.5	0.329	87.5	0.309	87.5	0.189	87.7	0.005	87.6	0.002	87.6	0.031	87.6	0.172
87.6	0.33	87.6	0.343	87.6	0.329	87.6	0.307	87.6	0.182	87.9	0.008	87.7	0.003	87.7	0.027	87.7	0.168
87.7	0.327	87.7	0.342	87.7	0.328	87.7	0.308	87.7	0.186	88.0	0.006	87.8	0.002	87.9	0.025	87.8	0.171
87.8	0.331	87.8	0.341	87.9	0.327	87.8	0.313	87.8	0.181	88.1	0.006	87.9	0.002	88.0	0.022	87.9	0.18
87.9	0.336	87.9	0.342	88.0	0.33	87.9	0.317	87.9	0.171	88.2	0.005	88.0	0.002	88.1	0.02	88.0	0.182
88.0	0.341	88.0	0.342	88.1	0.332	88.0	0.317	88.0	0.161	88.3	0.003	88.1	0.003	88.2	0.02	88.1	0.174
88.1	0.339	88.1	0.341	88.2	0.331	88.1	0.316	88.1	0.166	88.4	0.005	88.2	0.003	88.3	0.024	88.2	0.165
88.2	0.333	88.2	0.339	88.3	0.328	88.2	0.313	88.2	0.176	88.5	0.003	88.4	0.002	88.4	0.033	88.4	0.164
88.4	0.33	88.4	0.338	88.4	0.326	88.4	0.31	88.4	0.181	88.6	0.005	88.5	0.002	88.5	0.033	88.5	0.171
88.5	0.329	88.5	0.339	88.5	0.327	88.5	0.305	88.5	0.171	88.7	0.005	88.6	0.002	88.6	0.037	88.6	0.178
88.6	0.328	88.6	0.341	88.6	0.327	88.6	0.3	88.6	0.181	88.8	0.005	88.7	0.002	88.7	0.037	88.7	0.176
88.7	0.33	88.7	0.34	88.7	0.324	88.7	0.298	88.7	0.181	89.0	0.004	88.8	0.002	88.8	0.033	88.8	0.17
88.8	0.332	88.8	0.337	88.8	0.32	88.8	0.305	88.8	0.175	89.1	0	88.9	0.002	89.0	0.028	88.9	0.168
88.9	0.334	88.9	0.335	89.0	0.318	88.9	0.309	88.9	0.171	89.2	0.006	89.0	0.002	89.1	0.026	89.0	0.169
89.0	0.332	89.0	0.333	89.1	0.321	89.0	0.309	89.0	0.172	89.3	0.006	89.1	0.002	89.2	0.026	89.1	0.176
89.1	0.328	89.1	0.332	89.2	0.325	89.1	0.307	89.1	0.169	89.4	0.004	89.2	0.002	89.3	0.025	89.2	0.183
89.2	0.327	89.2	0.334	89.3	0.328	89.2	0.303	89.2	0.163	89.5	0.003	89.3	0.002	89.4	0.024	89.3	0.179
89.3	0.327	89.3	0.338	89.4	0.325	89.3	0.302	89.3	0.166	89.6	0.003	89.5	0.002	89.5	0.026	89.5	0.177
89.5	0.328	89.5	0.34	89.5	0.322	89.5	0.304	89.5	0.171	89.7	0.005	89.6	0.002	89.6	0.029	89.6	0.174
89.6	0.327	89.6	0.339	89.6	0.321	89.6	0.304	89.6	0.17	89.8	0.005	89.7	0.002	89.7	0.033	89.7	0.173
89.7	0.325	89.7	0.335	89.7	0.318	89.7	0.302	89.7	0.172	89.9	0.006	89.8	0.002	89.8	0.036	89.8	0.178
89.8	0.322	89.8	0.331	89.8	0.312	89.8	0.298	89.8	0.17	90.1	0.004	89.9	0.002	89.9	0.034	89.9	0.184
89.89	0.322	89.9	0.329	89.9	0.312	89.9	0.3	89.9	0.167			90.0	0.002	90.1	0.033	90.0	0.177
90	0.324	90.0	0.33	90.1	0.315	90.0	0.303	90.0	0.158								


==> Figures/Overtopping_Experiment/adverse_slope/bump_wet2.txt <==
ULB/LRH Châtelet - adverse slope and slope (bump), wet bed 2

Time	G4	Time	G10	Time	G13	Time	G14	Time	G15	Time	G20
(s)	(m)	(s)	(m)	(s)	(m)	(s)	(m)	(s)	(m)	(s)	(m)
0.1	0	0.1	0	0.1	0	0.1	0	0.1	0.017	0.1	0.15
0.2	0	0.3	0	0.2	0	0.3	-0.001	0.2	0.017	0.2	0.15
0.3	0	0.4	0	0.3	0	0.4	0	0.3	0.017	0.3	0.149
0.4	0	0.5	-0.001	0.4	0	0.5	0	0.4	0.017	0.4	0.148
0.5	0	0.6	0	0.5	0	0.6	0	0.5	0.017	0.5	0.149
0.7	0.001	0.7	-0.001	0.7	0	0.7	0	0.7	0.017	0.7	0.148
0.8	0	0.8	-0.001	0.8	0	0.8	0	0.8	0.017	0.8	0.149
0.9	0	0.9	-0.002	0.9	0	0.9	0	0.9	0.017	0.9	0.15
1.0	0	1.0	-0.002	1.0	0	1.0	0.001	1.0	0.017	1.0	0.149
1.1	-0.001	1.2	-0.001	1.1	0	1.2	0	1.1	0.017	1.1	0.149
1.2	-0.001	1.3	-0.001	1.2	0	1.3	0	1.2	0.017	1.2	0.15
1.3	0	1.4	0	1.3	0	1.4	0	1.3	0.017	1.3	0.15
1.4	0.038	1.5	0	1.4	0	1.5	0.001	1.4	0.017	1.4	0.149
1.6	0.076	1.6	0	1.6	0	1.6	-0.001	1.6	0.017	1.6	0.149
1.7	0.071	1.8	-0.002	1.7	0	1.8	0	1.7	0.017	1.7	0.149
1.8	0.075	1.9	0	1.8	0	1.9	0	1.8	0.017	1.8	0.149
1.9	0.08	2.0	-0.001	1.9	0	2.0	0	1.9	0.017	1.9	0.149
2.0	0.089	2.1	0	2.0	0	2.1	-0.001	2.0	0.017	2.0	0.15
2.1	0.098	2.2	-0.002	2.1	0	2.2	0	2.1	0.017	2.1	0.149
2.3	0.106	2.3	0	2.3	0	2.3	0.001	2.3	0.017	2.3	0.149
2.4	0.113	2.4	-0.001	2.4	0	2.4	0	2.4	0.017	2.4	0.149
2.5	0.12	2.5	-0.001	2.5	0	2.5	0	2.5	0.017	2.5	0.149
2.6	0.126	2.6	-0.001	2.6	0	2.6	-0.001	2.6	0.017	2.6	0.149
2.7	0.133	2.7	0	2.7	0	2.7	-0.001	2.7	0.017	2.7	0.148
2.8	0.139	2.9	0	2.8	0	2.9	0	2.8	0.017	2.8	0.149
2.9	0.145	3.0	0	2.9	0	3.0	-0.001	2.9	0.017	2.9	0.149
3.0	0.151	3.1	-0.001	3.0	0	3.1	0	3.0	0.017	3.0	0.149
3.1	0.156	3.2	-0.001	3.1	0	3.2	-0.001	3.1	0.017	3.1	0.149
3.2	0.162	3.3	0	3.2	0	3.3	0	3.2	0.017	3.2	0.149
3.4	0.168	3.4	0.003	3.4	0	3.4	0	3.4	0.017	3.4	0.15
3.5	0.172	3.5	0.061	3.5	0	3.5	0	3.5	0.017	3.5	0.149
3.6	0.18	3.6	0.085	3.6	0	3.6	-0.001	3.6	0.017	3.6	0.149
3.7	0.185	3.7	0.097	3.7	0	3.7	0	3.7	0.017	3.7	0.149
3.8	0.189	3.8	0.096	3.8	0	3.8	0	3.8	0.017	3.8	0.149
3.9	0.193	4.0	0.093	3.9	0	4.0	0	3.9	0.017	3.9	0.15
4.0	0.197	4.1	0.097	4.0	0	4.1	0.001	4.0	0.017	4.0	0.15
4.1	0.201	4.2	0.099	4.1	0	4.2	-0.001	4.1	0.017	4.1	0.149
4.2	0.206	4.3	0.101	4.2	0	4.3	0	4.2	0.017	4.2	0.149
4.3	0.207	4.4	0.104	4.3	0	4.4	0	4.3	0.017	4.3	0.149
4.5	0.211	4.5	0.108	4.5	0	4.5	0	4.5	0.017	4.5	0.149
4.6	0.213	4.6	0.114	4.6	0.002	4.6	0	4.6	0.017	4.6	0.15
4.7	0.215	4.7	0.113	4.7	0.023	4.7	0	4.7	0.017	4.7	0.15
4.8	0.218	4.8	0.116	4.8	0.037	4.8	0.002	4.8	0.017	4.8	0.149
4.9	0.219	4.9	0.118	4.9	0.048	4.9	0.01	4.9	0.017	4.9	0.149
5.0	0.223	5.1	0.119	5.0	0.055	5.1	0.017	5.0	0.031	5.0	0.148
5.1	0.222	5.2	0.12	5.1	0.063	5.2	0.029	5.1	0.02	5.1	0.149
5.2	0.224	5.3	0.121	5.2	0.075	5.3	0.033	5.2	0.027	5.2	0.149
5.3	0.227	5.4	0.124	5.3	0.079	5.4	0.045	5.3	0.027	5.3	0.149
5.4	0.229	5.5	0.128	5.4	0.088	5.5	0.049	5.4	0.029	5.4	0.15
5.5	0.232	5.6	0.129	5.5	0.092	5.6	0.053	5.5	0.032	5.5	0.149
5.7	0.232	5.7	0.131	5.7	0.095	5.7	0.059	5.7	0.039	5.7	0.149
5.8	0.236	5.8	0.132	5.8	0.098	5.8	0.063	5.8	0.04	5.8	0.149
5.9	0.236	5.9	0.136	5.9	0.104	5.9	0.068	5.9	0.046	5.9	0.148
6.0	0.237	6.0	0.139	6.0	0.108	6.0	0.075	6.0	0.052	6.0	0.149
6.1	0.24	6.2	0.139	6.1	0.12	6.2	0.077	6.1	0.055	6.1	0.15
6.2	0.242	6.3	0.143	6.2	0.13	6.3	0.083	6.2	0.054	6.2	0.149
6.3	0.244	6.4	0.145	6.3	0.132	6.4	0.082	6.3	0.056	6.3	0.149
6.4	0.245	6.5	0.148	6.4	0.134	6.5	0.085	6.4	0.06	6.4	0.149
6.5	0.246	6.6	0.15	6.5	0.135	6.6	0.085	6.5	0.06	6.5	0.15
6.6	0.248	6.7	0.152	6.6	0.132	6.7	0.087	6.6	0.058	6.6	0.149
6.8	0.249	6.8	0.155	6.8	0.134	6.8	0.088	6.8	0.06	6.8	0.148
6.9	0.251	6.9	0.158	6.9	0.136	6.9	0.092	6.9	0.064	6.9	0.148
7.0	0.253	7.0	0.16	7.0	0.132	7.0	0.095	7.0	0.063	7.0	0.149
7.1	0.254	7.1	0.163	7.1	0.129	7.1	0.101	7.1	0.064	7.1	0.148
7.2	0.253	7.3	0.167	7.2	0.129	7.3	0.1	7.2	0.066	7.2	0.149
7.3	0.257	7.4	0.172	7.3	0.129	7.4	0.104	7.3	0.066	7.3	0.148
7.4	0.257	7.5	0.175	7.4	0.136	7.5	0.104	7.4	0.066	7.4	0.15
7.5	0.26	7.6	0.183	7.5	0.137	7.6	0.101	7.5	0.065	7.5	0.151
7.6	0.261	7.7	0.19	7.6	0.136	7.7	0.096	7.6	0.062	7.6	0.18
7.7	0.263	7.8	0.231	7.7	0.139	7.8	0.095	7.7	0.061	7.7	0.235
7.9	0.261	7.9	0.278	7.9	0.141	7.9	0.091	7.9	0.06	7.9	0.252
8.0	0.262	8.0	0.336	8.0	0.138	8.0	0.093	8.0	0.06	8.0	0.278
8.1	0.266	8.1	0.369	8.1	0.139	8.1	0.094	8.1	0.061	8.1	0.284
8.2	0.267	8.2	0.377	8.2	0.129	8.2	0.094	8.2	0.063	8.2	0.287
8.3	0.267	8.4	0.405	8.3	0.127	8.4	0.093	8.3	0.064	8.3	0.29
8.4	0.269	8.5	0.438	8.4	0.128	8.5	0.091	8.4	0.063	8.4	0.274
8.5	0.267	8.6	0.47	8.5	0.127	8.6	0.094	8.5	0.063	8.5	0.277
8.6	0.273	8.7	0.465	8.6	0.127	8.7	0.089	8.6	0.062	8.6	0.276
8.7	0.273	8.8	0.48	8.7	0.128	8.8	0.086	8.7	0.062	8.7	0.276
8.8	0.272	8.9	0.503	8.8	0.121	8.9	0.087	8.8	0.063	8.8	0.298
9.0	0.273	9.0	0.518	9.0	0.122	9.0	0.092	9.0	0.061	9.0	0.284
9.1	0.275	9.1	0.532	9.1	0.13	9.1	0.085	9.1	0.061	9.1	0.291
9.2	0.276	9.2	0.531	9.2	0.141	9.2	0.087	9.2	0.061	9.2	0.28
9.3	0.277	9.3	0.533	9.3	0.14	9.3	0.089	9.3	0.058	9.3	0.291
9.4	0.279	9.5	0.526	9.4	0.13	9.5	0.081	9.4	0.057	9.4	0.298
9.5	0.28	9.6	0.537	9.5	0.123	9.6	0.083	9.5	0.055	9.5	0.29
9.6	0.281	9.7	0.555	9.6	0.125	9.7	0.083	9.6	0.059	9.6	0.29
9.7	0.28	9.8	0.574	9.7	0.136	9.8	0.079	9.7	0.059	9.7	0.3
9.8	0.283	9.9	0.547	9.8	0.123	9.9	0.081	9.8	0.056	9.8	0.303
9.9	0.283	10.0	0.538	9.9	0.124	10.0	0.084	9.9	0.055	9.9	0.3
10.1	0.284	10.1	0.542	10.1	0.122	10.1	0.076	10.1	0.056	10.1	0.304
10.2	0.284	10.2	0.561	10.2	0.124	10.2	0.077	10.2	0.055	10.2	0.302
10.3	0.287	10.3	0.568	10.3	0.129	10.3	0.08	10.3	0.051	10.3	0.294
10.4	0.286	10.4	0.564	10.4	0.13	10.4	0.08	10.4	0.047	10.4	0.309
10.5	0.286	10.5	0.56	10.5	0.131	10.5	0.072	10.5	0.058	10.5	0.331
10.6	0.285	10.7	0.548	10.6	0.137	10.7	0.085	10.6	0.059	10.6	0.367
10.7	0.287	10.8	0.548	10.7	0.135	10.8	0.085	10.7	0.052	10.7	0.44
10.8	0.286	10.9	0.553	10.8	0.129	10.9	0.081	10.8	0.053	10.8	0.518
10.9	0.286	11.0	0.556	10.9	0.126	11.0	0.075	10.9	0.053	10.9	0.544
11.0	0.285	11.1	0.554	11.0	0.125	11.1	0.08	11.0	0.054	11.0	0.491
11.2	0.286	11.2	0.557	11.2	0.121	11.2	0.078	11.2	0.059	11.2	0.453
11.3	0.285	11.3	0.554	11.3	0.123	11.3	0.082	11.3	0.054	11.3	0.429
11.4	0.285	11.4	0.559	11.4	0.132	11.4	0.083	11.4	0.055	11.4	0.421
11.5	0.285	11.5	0.565	11.5	0.144	11.5	0.085	11.5	0.052	11.5	0.422
11.6	0.282	11.6	0.572	11.6	0.147	11.6	0.082	11.6	0.051	11.6	0.435
11.7	0.281	11.8	0.575	11.7	0.142	11.8	0.085	11.7	0.05	11.7	0.458
11.8	0.281	11.9	0.578	11.8	0.131	11.9	0.078	11.8	0.051	11.8	0.477
11.9	0.279	12.0	0.579	11.9	0.128	12.0	0.082	11.9	0.052	11.9	0.482
12.0	0.279	12.1	0.573	12.0	0.136	12.1	0.083	12.0	0.052	12.0	0.473
12.1	0.277	12.2	0.568	12.1	0.14	12.2	0.083	12.1	0.052	12.1	0.455
12.3	0.275	12.3	0.571	12.3	0.134	12.3	0.081	12.3	0.054	12.3	0.431
12.4	0.272	12.4	0.575	12.4	0.137	12.4	0.083	12.4	0.054	12.4	0.417
12.5	0.27	12.5	0.57	12.5	0.135	12.5	0.081	12.5	0.051	12.5	0.412
12.6	0.268	12.6	0.575	12.6	0.136	12.6	0.078	12.6	0.051	12.6	0.417
12.7	0.266	12.7	0.575	12.7	0.142	12.7	0.08	12.7	0.053	12.7	0.431
12.8	0.264	12.9	0.572	12.8	0.144	12.9	0.084	12.8	0.057	12.8	0.443
12.9	0.262	13.0	0.575	12.9	0.142	13.0	0.089	12.9	0.055	12.9	0.445
13.0	0.262	13.1	0.572	13.0	0.133	13.1	0.091	13.0	0.056	13.0	0.431
13.1	0.262	13.2	0.576	13.4	0.137	13.2	0.087	13.1	0.05	13.1	0.419
13.2	0.263	13.3	0.577	13.5	0.135	13.3	0.084	13.2	0.054	13.2	0.409
13.4	0.267	13.4	0.577	13.6	0.134	13.4	0.083	13.4	0.06	13.4	0.397
13.5	0.28	13.5	0.579	13.7	0.132	13.5	0.084	13.5	0.056	13.5	0.389
13.6	0.327	13.6	0.581	13.8	0.132	13.6	0.084	13.6	0.057	13.6	0.387
13.7	0.361	13.7	0.581	14.0	0.137	13.7	0.087	13.7	0.061	13.7	0.386
13.8	0.388	13.8	0.577	14.1	0.138	13.8	0.084	13.8	0.062	13.8	0.393
13.9	0.416	14.0	0.57	14.2	0.139	14.0	0.085	13.9	0.082	13.9	0.389
14.0	0.429	14.1	0.567	14.3	0.138	14.1	0.087	14.0	0.146	14.0	0.374
14.1	0.452	14.2	0.567	14.4	0.141	14.2	0.095	14.1	0.142	14.1	0.355
14.2	0.454	14.3	0.567	14.5	0.135	14.3	0.098	14.2	0.215	14.2	0.34
14.3	0.457	14.4	0.564	14.6	0.143	14.4	0.097	14.3	0.278	14.3	0.348
14.5	0.463	14.5	0.563	14.7	0.142	14.5	0.091	14.5	0.287	14.5	0.352
14.6	0.468	14.6	0.563	14.8	0.134	14.6	0.089	14.6	0.314	14.6	0.353
14.7	0.488	14.7	0.566	14.9	0.133	14.7	0.084	14.7	0.29	14.7	0.343
14.8	0.501	14.8	0.568	15.1	0.132	14.8	0.087	14.8	0.234	14.8	0.332
14.9	0.497	14.9	0.565	15.2	0.128	14.9	0.093	14.9	0.233	14.9	0.328
15.0	0.483	15.1	0.56	15.3	0.125	15.1	0.089	15.0	0.248	15.0	0.338
15.1	0.479	15.2	0.557	15.4	0.123	15.2	0.092	15.1	0.312	15.1	0.357
15.2	0.486	15.3	0.556	15.5	0.124	15.3	0.091	15.2	0.277	15.2	0.372
15.3	0.491	15.4	0.554	15.6	0.129	15.4	0.088	15.3	0.299	15.3	0.371
15.4	0.49	15.5	0.549	15.7	0.128	15.5	0.087	15.4	0.329	15.4	0.372
15.5	0.493	15.6	0.546	15.8	0.123	15.6	0.086	15.5	0.344	15.5	0.38
15.7	0.491	15.7	0.54	15.9	0.119	15.7	0.088	15.7	0.354	15.7	0.39
15.8	0.482	15.8	0.539	16.0	0.113	15.8	0.085	15.8	0.368	15.8	0.39
15.9	0.481	15.9	0.54	16.2	0.112	15.9	0.081	15.9	0.362	15.9	0.382
16.0	0.477	16.0	0.538	16.3	0.114	16.0	0.081	16.0	0.349	16.0	0.379
16.1	0.476	16.2	0.536	16.4	0.115	16.2	0.079	16.1	0.344	16.1	0.389
16.2	0.473	16.3	0.534	16.5	0.111	16.3	0.078	16.2	0.351	16.2	0.392
16.3	0.476	16.4	0.534	16.6	0.11	16.4	0.076	16.3	0.357	16.3	0.382
16.4	0.474	16.5	0.535	16.7	0.11	16.5	0.078	16.4	0.336	16.4	0.366
16.5	0.466	16.6	0.537	16.8	0.105	16.6	0.076	16.5	0.338	16.5	0.363
16.6	0.464	16.7	0.529	16.9	0.102	16.7	0.073	16.6	0.346	16.6	0.378
16.8	0.465	16.8	0.516	17.0	0.099	16.8	0.07	16.8	0.349	16.8	0.41
16.9	0.465	16.9	0.507	17.1	0.095	16.9	0.067	16.9	0.343	16.9	0.403
17.0	0.462	17.0	0.506	17.3	0.094	17.0	0.064	17.0	0.353	17.0	0.38
17.1	0.46	17.1	0.511	17.4	0.097	17.1	0.065	17.1	0.359	17.1	0.383
17.2	0.462	17.3	0.519	17.5	0.096	17.3	0.067	17.2	0.363	17.2	0.4
17.3	0.461	17.4	0.52	17.6	0.091	17.4	0.066	17.3	0.362	17.3	0.409
17.4	0.459	17.5	0.513	17.7	0.089	17.5	0.062	17.4	0.351	17.4	0.39
17.5	0.459	17.6	0.504	17.8	0.09	17.6	0.057	17.5	0.329	17.5	0.414
17.6	0.463	17.7	0.499	17.9	0.087	17.7	0.054	17.6	0.323	17.6	0.421
17.7	0.46	17.8	0.495	18.0	0.086	17.8	0.053	17.7	0.321	17.7	0.405
17.9	0.442	17.9	0.491	18.1	0.085	17.9	0.054	17.9	0.319	17.9	0.397
18.0	0.434	18.0	0.491	18.2	0.082	18.0	0.054	18.0	0.323	18.0	0.398
18.1	0.436	18.1	0.493	18.4	0.078	18.1	0.052	18.1	0.313	18.1	0.417
18.2	0.438	18.2	0.494	18.5	0.078	18.2	0.049	18.2	0.305	18.2	0.432
18.3	0.438	18.4	0.493	18.6	0.077	18.4	0.045	18.3	0.31	18.3	0.435
18.4	0.441	18.5	0.487	18.7	0.076	18.5	0.043	18.4	0.315	18.4	0.431
18.5	0.443	18.6	0.479	18.8	0.074	18.6	0.045	18.5	0.316	18.5	0.444
18.6	0.443	18.7	0.475	18.9	0.073	18.7	0.047	18.6	0.321	18.6	0.464
18.7	0.439	18.8	0.474	19.0	0.072	18.8	0.044	18.7	0.312	18.7	0.483
18.8	0.435	18.9	0.472	19.1	0.068	18.9	0.041	18.8	0.298	18.8	0.495
19.0	0.433	19.0	0.472	19.2	0.064	19.0	0.037	19.0	0.294	19.0	0.507
19.1	0.433	19.1	0.475	19.3	0.064	19.1	0.035	19.1	0.289	19.1	0.5
19.2	0.434	19.2	0.473	19.5	0.065	19.2	0.034	19.2	0.282	19.2	0.476
19.3	0.432	19.3	0.465	19.6	0.065	19.3	0.033	19.3	0.269	19.3	0.47
19.4	0.428	19.5	0.459	19.7	0.062	19.5	0.031	19.4	0.267	19.4	0.478
19.5	0.418	19.6	0.458	19.8	0.059	19.6	0.029	19.5	0.254	19.5	0.489
19.6	0.418	19.7	0.461	19.9	0.059	19.7	0.03	19.6	0.249	19.6	0.498
19.7	0.415	19.8	0.457	20.0	0.057	19.8	0.028	19.7	0.256	19.7	0.513
19.8	0.414	19.9	0.451	20.1	0.054	19.9	0.029	19.8	0.254	19.8	0.526
19.9	0.416	20.0	0.448	20.2	0.053	20.0	0.026	19.9	0.265	19.9	0.524
20.1	0.417	20.1	0.45	20.3	0.051	20.1	0.026	20.1	0.269	20.1	0.511
20.2	0.412	20.2	0.449	20.4	0.05	20.2	0.023	20.2	0.263	20.2	0.5
20.3	0.407	20.3	0.446	20.5	0.049	20.3	0.017	20.3	0.247	20.3	0.491
20.4	0.403	20.4	0.442	20.7	0.048	20.4	0.016	20.4	0.255	20.4	0.489
20.5	0.404	20.5	0.438	20.8	0.047	20.5	0.015	20.5	0.251	20.5	0.486
20.6	0.41	20.7	0.436	20.9	0.045	20.7	0.013	20.6	0.247	20.6	0.492
20.7	0.412	20.8	0.435	21.0	0.043	20.8	0.012	20.7	0.264	20.7	0.506
20.8	0.404	20.9	0.435	21.1	0.039	20.9	0.013	20.8	0.295	20.8	0.51
20.9	0.392	21.0	0.434	21.2	0.036	21.0	0.014	20.9	0.335	20.9	0.495
21.0	0.389	21.1	0.433	21.3	0.034	21.1	0.012	21.0	0.388	21.0	0.469
21.2	0.39	21.2	0.429	21.4	0.034	21.2	0.011	21.2	0.387	21.2	0.457
21.3	0.39	21.3	0.425	21.5	0.035	21.3	0.009	21.3	0.365	21.3	0.458
21.4	0.391	21.4	0.419	21.6	0.036	21.4	0.006	21.4	0.341	21.4	0.47
21.5	0.392	21.5	0.417	21.8	0.036	21.5	0.006	21.5	0.33	21.5	0.485
21.6	0.393	21.6	0.419	21.9	0.033	21.6	0.004	21.6	0.33	21.6	0.495
21.7	0.39	21.8	0.42	22.0	0.03	21.8	0.002	21.7	0.325	21.7	0.494
21.8	0.385	21.9	0.418	22.1	0.026	21.9	0.002	21.8	0.329	21.8	0.484
21.9	0.383	22.0	0.416	22.2	0.022	22.0	0.003	21.9	0.338	21.9	0.47
22.0	0.379	22.1	0.415	22.3	0.02	22.1	0.004	22.0	0.346	22.0	0.46
22.1	0.373	22.2	0.414	22.4	0.019	22.2	0.003	22.1	0.36	22.1	0.453
22.3	0.373	22.3	0.412	22.5	0.019	22.3	0.004	22.3	0.369	22.3	0.452
22.4	0.375	22.4	0.407	22.6	0.019	22.4	0.05	22.4	0.372	22.4	0.454
22.5	0.375	22.5	0.404	22.7	0.019	22.5	0.127	22.5	0.341	22.5	0.457
22.6	0.372	22.6	0.403	22.9	0.02	22.6	0.181	22.6	0.316	22.6	0.459
22.7	0.371	22.7	0.403	23.0	0.021	22.7	0.183	22.7	0.308	22.7	0.462
22.8	0.371	22.9	0.401	23.1	0.019	22.9	0.193	22.8	0.32	22.8	0.448
22.9	0.366	23.0	0.403	23.2	0.016	23.0	0.227	22.9	0.327	22.9	0.434
23.0	0.362	23.1	0.405	23.3	0.032	23.1	0.241	23.0	0.335	23.0	0.422
23.1	0.36	23.2	0.399	23.4	0.039	23.2	0.247	23.1	0.349	23.1	0.425
23.2	0.358	23.3	0.391	23.5	0.047	23.3	0.246	23.2	0.351	23.2	0.441
23.4	0.356	23.4	0.388	23.6	0.052	23.4	0.246	23.4	0.36	23.4	0.453
23.5	0.356	23.5	0.387	23.7	0.058	23.5	0.25	23.5	0.352	23.5	0.44
23.6	0.355	23.6	0.387	23.8	0.074	23.6	0.246	23.6	0.348	23.6	0.42
23.7	0.355	23.7	0.388	24.0	0.079	23.7	0.248	23.7	0.349	23.7	0.404
23.8	0.356	23.8	0.385	24.1	0.071	23.8	0.265	23.8	0.35	23.8	0.408
23.9	0.354	24.0	0.38	24.2	0.061	24.0	0.277	23.9	0.345	23.9	0.415
24.0	0.351	24.1	0.379	24.3	0.054	24.1	0.289	24.0	0.349	24.0	0.416
24.1	0.348	24.2	0.381	24.4	0.049	24.2	0.314	24.1	0.36	24.1	0.414
24.2	0.344	24.3	0.382	24.5	0.042	24.3	0.336	24.2	0.375	24.2	0.42
24.3	0.343	24.4	0.381	24.6	0.038	24.4	0.347	24.3	0.382	24.3	0.431
24.5	0.344	24.5	0.377	24.7	0.034	24.5	0.349	24.5	0.378	24.5	0.437
24.6	0.343	24.6	0.371	24.8	0.033	24.6	0.339	24.6	0.367	24.6	0.421
24.7	0.34	24.7	0.37	24.9	0.034	24.7	0.316	24.7	0.36	24.7	0.395
24.8	0.341	24.8	0.371	25.1	0.042	24.8	0.292	24.8	0.362	24.8	0.387
24.9	0.34	24.9	0.376	25.2	0.052	24.9	0.287	24.9	0.372	24.9	0.397
25.0	0.339	25.1	0.389	25.3	0.053	25.1	0.297	25.0	0.371	25.0	0.407
25.1	0.334	25.2	0.405	25.4	0.049	25.2	0.319	25.1	0.364	25.1	0.396
25.2	0.33	25.3	0.421	25.5	0.045	25.3	0.344	25.2	0.354	25.2	0.38
25.3	0.333	25.4	0.424	25.6	0.043	25.4	0.364	25.3	0.347	25.3	0.378
25.4	0.334	25.5	0.405	25.7	0.042	25.5	0.366	25.4	0.346	25.4	0.377
25.5	0.334	25.6	0.384	25.8	0.038	25.6	0.336	25.5	0.345	25.5	0.377
25.7	0.33	25.7	0.379	25.9	0.036	25.7	0.31	25.7	0.345	25.7	0.389
25.8	0.327	25.8	0.389	26.0	0.035	25.8	0.296	25.8	0.344	25.8	0.405
25.9	0.327	25.9	0.38	26.2	0.035	25.9	0.277	25.9	0.34	25.9	0.407
26.0	0.329	26.0	0.364	26.3	0.037	26.0	0.274	26.0	0.34	26.0	0.39
26.1	0.328	26.2	0.365	26.4	0.038	26.2	0.264	26.1	0.341	26.1	0.379
26.2	0.327	26.3	0.365	26.5	0.037	26.3	0.259	26.2	0.342	26.2	0.38
26.3	0.327	26.4	0.367	26.6	0.039	26.4	0.259	26.3	0.34	26.3	0.387
26.4	0.33	26.5	0.375	26.7	0.038	26.5	0.267	26.4	0.331	26.4	0.388
26.5	0.336	26.6	0.377	26.8	0.033	26.6	0.286	26.5	0.327	26.5	0.389
26.6	0.349	26.7	0.385	26.9	0.029	26.7	0.296	26.6	0.334	26.6	0.386
26.8	0.367	26.8	0.373	27.0	0.026	26.8	0.292	26.8	0.341	26.8	0.384
26.9	0.378	26.9	0.35	27.1	0.025	26.9	0.277	26.9	0.336	26.9	0.394
27.0	0.385	27.0	0.343	27.3	0.023	27.0	0.257	27.0	0.326	27.0	0.412
27.1	0.383	27.1	0.338	27.4	0.021	27.1	0.245	27.1	0.313	27.1	0.417
27.2	0.372	27.3	0.337	27.5	0.019	27.3	0.247	27.2	0.304	27.2	0.427
27.3	0.365	27.4	0.336	27.6	0.019	27.4	0.251	27.3	0.306	27.3	0.431
27.4	0.361	27.5	0.333	27.7	0.021	27.5	0.256	27.4	0.316	27.4	0.428
27.5	0.354	27.6	0.329	27.8	0.018	27.6	0.249	27.5	0.33	27.5	0.425
27.6	0.346	27.7	0.324	27.9	0.015	27.7	0.242	27.6	0.341	27.6	0.427
27.7	0.34	27.8	0.332	28.0	0.012	27.8	0.239	27.7	0.339	27.7	0.428
27.9	0.333	27.9	0.34	28.1	0.01	27.9	0.236	27.9	0.318	27.9	0.419
28.0	0.329	28.0	0.338	28.2	0.009	28.0	0.24	28.0	0.296	28.0	0.4
28.1	0.328	28.1	0.335	28.4	0.007	28.1	0.24	28.1	0.287	28.1	0.393
28.2	0.327	28.2	0.322	28.5	0.006	28.2	0.239	28.2	0.293	28.2	0.402
28.3	0.326	28.4	0.309	28.6	0.004	28.4	0.226	28.3	0.307	28.3	0.418
28.4	0.327	28.5	0.309	28.7	0.006	28.5	0.213	28.4	0.315	28.4	0.427
28.5	0.331	28.6	0.313	28.8	0.015	28.6	0.204	28.5	0.316	28.5	0.429
28.6	0.336	28.7	0.304	28.9	0.015	28.7	0.195	28.6	0.308	28.6	0.428
28.7	0.334	28.8	0.292	29.0	0.017	28.8	0.193	28.7	0.297	28.7	0.421
28.8	0.329	28.9	0.298	29.1	0.016	28.9	0.188	28.8	0.288	28.8	0.417
29.0	0.318	29.0	0.3	29.2	0.013	29.0	0.181	29.0	0.283	29.0	0.417
29.1	0.313	29.1	0.285	29.3	0.01	29.1	0.178	29.1	0.289	29.1	0.421
29.2	0.312	29.2	0.285	29.5	0.007	29.2	0.178	29.2	0.296	29.2	0.433
29.3	0.312	29.3	0.294	29.6	0.005	29.3	0.175	29.3	0.305	29.3	0.439
29.4	0.311	29.5	0.283	29.7	0.005	29.5	0.18	29.4	0.307	29.4	0.435
29.5	0.302	29.6	0.279	29.8	0.006	29.6	0.185	29.5	0.3	29.5	0.433
29.6	0.291	29.7	0.282	29.9	0.004	29.7	0.197	29.6	0.293	29.6	0.439
29.7	0.286	29.8	0.284	30.0	0.002	29.8	0.192	29.7	0.286	29.7	0.45
29.8	0.294	29.9	0.287	30.1	0.002	29.9	0.176	29.8	0.277	29.8	0.46
29.9	0.31	30.0	0.293	30.2	0.001	30.0	0.164	29.9	0.272	29.9	0.468
30.1	0.319	30.1	0.293	30.3	0.001	30.1	0.159	30.1	0.275	30.1	0.471
30.2	0.306	30.2	0.287	30.4	0.001	30.2	0.161	30.2	0.29	30.2	0.457
30.3	0.285	30.3	0.284	30.5	0.001	30.3	0.175	30.3	0.304	30.3	0.458
30.4	0.274	30.4	0.284	30.7	0.001	30.4	0.185	30.4	0.304	30.4	0.451
30.5	0.279	30.5	0.281	30.8	0.001	30.5	0.184	30.5	0.291	30.5	0.441
30.6	0.287	30.7	0.274	30.9	0.001	30.7	0.167	30.6	0.276	30.6	0.435
30.7	0.287	30.8	0.27	31.0	0.001	30.8	0.148	30.7	0.268	30.7	0.431
30.8	0.279	30.9	0.273	31.1	0.001	30.9	0.134	30.8	0.27	30.8	0.43
30.9	0.275	31.0	0.279	31.2	0.001	31.0	0.127	30.9	0.285	30.9	0.44
31.0	0.275	31.1	0.276	31.3	0	31.1	0.126	31.0	0.303	31.0	0.45
31.2	0.276	31.2	0.272	31.4	0	31.2	0.136	31.2	0.311	31.2	0.45
31.3	0.271	31.3	0.27	31.5	0.001	31.3	0.146	31.3	0.308	31.3	0.444
31.4	0.266	31.4	0.27	31.6	0.001	31.4	0.142	31.4	0.301	31.4	0.435
31.5	0.27	31.5	0.272	31.8	0	31.5	0.132	31.5	0.301	31.5	0.431
31.6	0.276	31.6	0.271	31.9	0	31.6	0.126	31.6	0.316	31.6	0.444
31.7	0.273	31.8	0.265	32.0	0	31.8	0.12	31.7	0.339	31.7	0.444
31.8	0.267	31.9	0.27	32.1	0	31.9	0.111	31.8	0.337	31.8	0.426
31.9	0.264	32.0	0.275	32.2	0	32.0	0.113	31.9	0.328	31.9	0.419
32.0	0.263	32.1	0.268	32.3	0	32.1	0.108	32.0	0.324	32.0	0.427
32.1	0.261	32.2	0.259	32.4	0	32.2	0.109	32.1	0.318	32.1	0.432
32.3	0.258	32.3	0.26	32.5	0.001	32.3	0.14	32.3	0.311	32.3	0.424
32.4	0.259	32.4	0.264	32.6	0.001	32.4	0.137	32.4	0.307	32.4	0.42
32.5	0.26	32.5	0.263	32.7	0	32.5	0.135	32.5	0.31	32.5	0.425
32.6	0.257	32.6	0.262	32.9	0	32.6	0.142	32.6	0.314	32.6	0.432
32.7	0.256	32.7	0.262	33.0	0	32.7	0.173	32.7	0.312	32.7	0.431
32.8	0.257	32.9	0.258	33.1	0.001	32.9	0.177	32.8	0.312	32.8	0.422
32.9	0.255	33.0	0.255	33.2	0.001	33.0	0.167	32.9	0.318	32.9	0.412
33.0	0.256	33.1	0.253	33.3	0	33.1	0.168	33.0	0.319	33.0	0.412
33.1	0.258	33.2	0.251	33.4	0	33.2	0.189	33.1	0.313	33.1	0.418
33.2	0.253	33.3	0.254	33.5	0.001	33.3	0.25	33.2	0.305	33.2	0.417
33.4	0.245	33.4	0.255	33.6	0	33.4	0.27	33.4	0.305	33.4	0.415
33.5	0.241	33.5	0.251	33.7	0.009	33.5	0.251	33.5	0.31	33.5	0.412
33.6	0.244	33.6	0.247	33.8	0.018	33.6	0.245	33.6	0.309	33.6	0.407
33.7	0.249	33.7	0.245	34.0	0.024	33.7	0.232	33.7	0.309	33.7	0.408
33.8	0.248	33.8	0.245	34.1	0.044	33.8	0.232	33.8	0.31	33.8	0.416
33.9	0.245	34.0	0.249	34.2	0.04	34.0	0.233	33.9	0.313	33.9	0.422
34.0	0.243	34.1	0.251	34.3	0.035	34.1	0.228	34.0	0.317	34.0	0.418
34.1	0.241	34.2	0.249	34.4	0.031	34.2	0.23	34.1	0.317	34.1	0.399
34.2	0.238	34.3	0.246	34.5	0.027	34.3	0.24	34.2	0.315	34.2	0.389
34.3	0.234	34.4	0.243	34.6	0.027	34.4	0.244	34.3	0.312	34.3	0.396
34.5	0.238	34.5	0.242	34.7	0.03	34.5	0.239	34.5	0.31	34.5	0.416
34.6	0.246	34.6	0.237	34.8	0.03	34.6	0.245	34.6	0.31	34.6	0.42
34.7	0.24	34.7	0.237	34.9	0.027	34.7	0.255	34.7	0.305	34.7	0.4
34.8	0.234	34.8	0.241	35.1	0.024	34.8	0.25	34.8	0.301	34.8	0.388
34.9	0.235	34.9	0.237	35.2	0.021	34.9	0.234	34.9	0.306	34.9	0.397
35.0	0.237	35.1	0.233	35.3	0.021	35.1	0.234	35.0	0.314	35.1	0.407
35.1	0.239	35.2	0.234	35.4	0.021	35.2	0.242	35.1	0.321	35.2	0.406
35.2	0.237	35.3	0.233	35.5	0.023	35.3	0.254	35.2	0.315	35.3	0.397
35.3	0.228	35.4	0.236	35.6	0.023	35.4	0.265	35.3	0.298	35.4	0.39
35.4	0.227	35.5	0.237	35.7	0.022	35.5	0.269	35.4	0.297	35.5	0.391
35.5	0.226	35.6	0.236	35.8	0.02	35.6	0.261	35.5	0.304	35.6	0.395
35.7	0.22	35.7	0.242	35.9	0.02	35.7	0.248	35.7	0.312	35.7	0.396
35.8	0.215	35.8	0.248	36.0	0.021	35.8	0.262	35.8	0.314	35.8	0.4
35.9	0.218	35.9	0.271	36.2	0.021	35.9	0.27	35.9	0.31	35.9	0.403
36.0	0.226	36.0	0.285	36.3	0.018	36.0	0.268	36.0	0.298	36.0	0.397
36.1	0.24	36.2	0.252	36.4	0.015	36.2	0.255	36.1	0.292	36.2	0.392
36.2	0.305	36.3	0.246	36.5	0.014	36.3	0.237	36.2	0.295	36.3	0.394
36.3	0.376	36.4	0.248	36.6	0.012	36.4	0.233	36.3	0.297	36.4	0.4
36.4	0.363	36.5	0.244	36.7	0.01	36.5	0.237	36.4	0.3	36.5	0.404
36.5	0.34	36.6	0.238	36.8	0.01	36.6	0.236	36.5	0.304	36.6	0.396
36.6	0.33	36.7	0.239	36.9	0.012	36.7	0.238	36.6	0.302	36.7	0.392
36.8	0.329	36.8	0.242	37.0	0.013	36.8	0.239	36.8	0.297	36.8	0.396
36.9	0.337	36.9	0.242	37.1	0.011	36.9	0.233	36.9	0.293	36.9	0.403
37.0	0.347	37.0	0.239	37.3	0.008	37.0	0.226	37.0	0.293	37.0	0.406
37.1	0.358	37.1	0.236	37.4	0.007	37.1	0.219	37.1	0.294	37.1	0.402
37.2	0.359	37.3	0.234	37.5	0.009	37.3	0.217	37.2	0.295	37.3	0.399
37.3	0.346	37.4	0.235	37.6	0.012	37.4	0.231	37.3	0.296	37.4	0.4
37.4	0.329	37.5	0.229	37.7	0.01	37.5	0.239	37.4	0.293	37.5	0.403
37.5	0.32	37.6	0.222	37.8	0.007	37.6	0.23	37.5	0.29	37.6	0.403
37.6	0.327	37.7	0.221	37.9	0.004	37.7	0.213	37.6	0.291	37.7	0.403
37.7	0.345	37.8	0.219	38.0	0.003	37.8	0.198	37.7	0.296	37.8	0.406
37.9	0.36	37.9	0.218	38.1	0.002	37.9	0.194	37.9	0.297	37.9	0.41
38.0	0.38	38.0	0.218	38.2	0.001	38.0	0.199	38.0	0.291	38.0	0.411
38.1	0.388	38.1	0.215	38.4	0.001	38.1	0.215	38.1	0.282	38.1	0.409
38.2	0.378	38.2	0.211	38.5	0.001	38.2	0.231	38.2	0.283	38.2	0.41
38.3	0.363	38.4	0.207	38.6	0	38.4	0.214	38.3	0.289	38.4	0.414
38.4	0.348	38.5	0.213	38.7	0	38.5	0.188	38.4	0.291	38.5	0.415
38.5	0.344	38.6	0.215	38.8	0	38.6	0.18	38.5	0.292	38.6	0.413
38.6	0.354	38.7	0.21	38.9	0.001	38.7	0.186	38.6	0.292	38.7	0.417
38.7	0.366	38.8	0.212	39.0	0	38.8	0.206	38.7	0.287	38.8	0.422
38.8	0.376	38.9	0.215	39.1	0.001	38.9	0.206	38.8	0.287	38.9	0.421
39.0	0.384	39.0	0.21	39.2	0.003	39.0	0.195	39.0	0.29	39.0	0.412
39.1	0.39	39.1	0.206	39.3	0.002	39.1	0.187	39.1	0.293	39.1	0.413
39.2	0.378	39.2	0.211	39.5	0.001	39.2	0.184	39.2	0.288	39.2	0.422
39.3	0.356	39.3	0.223	39.6	0.001	39.3	0.181	39.3	0.28	39.3	0.426
39.4	0.339	39.5	0.249	39.7	0.001	39.5	0.184	39.4	0.282	39.5	0.421
39.5	0.322	39.6	0.328	39.8	0	39.6	0.183	39.5	0.289	39.6	0.415
39.6	0.314	39.7	0.34	39.9	0.001	39.7	0.179	39.6	0.296	39.7	0.413
39.7	0.314	39.8	0.333	40.0	0	39.8	0.173	39.7	0.295	39.8	0.418
39.8	0.318	39.9	0.308	40.1	0.001	39.9	0.173	39.8	0.289	39.9	0.425
39.9	0.323	40.0	0.309	40.2	0.001	40.0	0.176	39.9	0.282	40.0	0.427
40.1	0.326	40.1	0.333	40.3	0	40.1	0.175	40.1	0.281	40.1	0.425
40.2	0.332	40.2	0.358	40.4	0.001	40.2	0.174	40.2	0.29	40.2	0.421
40.3	0.336	40.3	0.353	40.5	0.008	40.3	0.168	40.3	0.295	40.3	0.419
40.4	0.34	40.4	0.342	40.7	0.02	40.4	0.163	40.4	0.292	40.4	0.422
40.5	0.341	40.5	0.336	40.8	0.028	40.5	0.162	40.5	0.287	40.5	0.43
40.6	0.337	40.7	0.347	40.9	0.031	40.7	0.166	40.6	0.286	40.7	0.432
40.7	0.327	40.8	0.37	41.0	0.029	40.8	0.16	40.7	0.289	40.8	0.427
40.8	0.319	40.9	0.371	41.1	0.031	40.9	0.15	40.8	0.291	40.9	0.424
40.9	0.32	41.0	0.361	41.2	0.043	41.0	0.145	40.9	0.295	41.0	0.423
41.0	0.325	41.1	0.339	41.3	0.06	41.1	0.153	41.0	0.295	41.1	0.425
41.2	0.332	41.2	0.329	41.4	0.064	41.2	0.166	41.2	0.291	41.2	0.429
41.3	0.335	41.3	0.323	41.5	0.058	41.3	0.165	41.3	0.29	41.3	0.43
41.4	0.333	41.4	0.334	41.6	0.058	41.4	0.156	41.4	0.291	41.4	0.428
41.5	0.331	41.5	0.348	41.8	0.057	41.5	0.149	41.5	0.293	41.5	0.423
41.6	0.324	41.6	0.371	41.9	0.059	41.6	0.188	41.6	0.293	41.6	0.421
41.7	0.305	41.8	0.393	42.0	0.067	41.8	0.194	41.7	0.297	41.8	0.421
41.8	0.299	41.9	0.404	42.1	0.069	41.9	0.205	41.8	0.295	41.9	0.419
41.9	0.3	42.0	0.385	42.2	0.067	42.0	0.198	41.9	0.29	42.0	0.417
42.0	0.3	42.1	0.357	42.3	0.063	42.1	0.202	42.0	0.291	42.1	0.418
42.1	0.301	42.2	0.352	42.4	0.056	42.2	0.245	42.1	0.298	42.2	0.419
42.3	0.303	42.3	0.357	42.5	0.047	42.3	0.223	42.3	0.307	42.3	0.417
42.4	0.312	42.4	0.363	42.6	0.039	42.4	0.198	42.4	0.31	42.4	0.413
42.5	0.321	42.5	0.368	42.7	0.032	42.5	0.24	42.5	0.311	42.5	0.41
42.6	0.324	42.6	0.372	42.9	0.029	42.6	0.203	42.6	0.322	42.6	0.413
42.7	0.324	42.7	0.38	43.0	0.029	42.7	0.217	42.7	0.343	42.7	0.416
42.8	0.319	42.9	0.395	43.1	0.038	42.9	0.225	42.8	0.364	42.9	0.413
42.9	0.314	43.0	0.405	43.2	0.09	43.0	0.286	42.9	0.367	43.0	0.407
43.0	0.31	43.1	0.408	43.3	0.061	43.1	0.259	43.0	0.347	43.1	0.409
43.1	0.308	43.2	0.407	43.4	0.057	43.2	0.236	43.1	0.326	43.2	0.411
43.2	0.308	43.3	0.401	43.5	0.054	43.3	0.237	43.2	0.324	43.3	0.41
43.4	0.31	43.4	0.395	43.6	0.041	43.4	0.218	43.4	0.311	43.4	0.408
43.5	0.311	43.5	0.388	43.7	0.034	43.5	0.21	43.5	0.323	43.5	0.407
43.6	0.313	43.6	0.393	43.8	0.03	43.6	0.166	43.6	0.358	43.6	0.405
43.7	0.311	43.7	0.399	44.0	0.026	43.7	0.168	43.7	0.35	43.7	0.403
43.8	0.312	43.8	0.405	44.1	0.021	43.8	0.159	43.8	0.341	43.8	0.404
43.9	0.318	44.0	0.415	44.2	0.016	44.0	0.169	43.9	0.332	44.0	0.406
44.0	0.326	44.1	0.424	44.3	0.013	44.1	0.208	44.0	0.294	44.1	0.406
44.1	0.343	44.2	0.431	44.4	0.011	44.2	0.282	44.1	0.284	44.2	0.405
44.2	0.356	44.3	0.431	44.5	0.01	44.3	0.306	44.2	0.311	44.3	0.404
44.3	0.349	44.4	0.433	44.6	0.058	44.4	0.265	44.3	0.322	44.4	0.405
44.5	0.341	44.5	0.435	44.7	0.048	44.5	0.241	44.5	0.302	44.5	0.408
44.6	0.339	44.6	0.433	44.8	0.042	44.6	0.249	44.6	0.288	44.6	0.411
44.7	0.336	44.7	0.425	44.9	0.038	44.7	0.233	44.7	0.288	44.7	0.415
44.8	0.339	44.8	0.418	45.1	0.035	44.8	0.239	44.8	0.303	44.8	0.419
44.9	0.336	44.9	0.42	45.2	0.03	44.9	0.239	44.9	0.313	44.9	0.425
45.0	0.334	45.1	0.418	45.3	0.025	45.1	0.225	45.0	0.317	45.1	0.435
45.1	0.329	45.2	0.422	45.4	0.022	45.2	0.223	45.1	0.332	45.2	0.447
45.2	0.323	45.3	0.434	45.5	0.019	45.3	0.221	45.2	0.332	45.3	0.45
45.3	0.324	45.4	0.437	45.6	0.017	45.4	0.203	45.3	0.296	45.4	0.45
45.4	0.327	45.5	0.434	45.7	0.015	45.5	0.197	45.4	0.28	45.5	0.448
45.5	0.33	45.6	0.429	45.8	0.013	45.6	0.206	45.5	0.285	45.6	0.446
45.7	0.336	45.7	0.428	45.9	0.011	45.7	0.218	45.7	0.301	45.7	0.439
45.8	0.341	45.8	0.426	46.0	0.011	45.8	0.25	45.8	0.296	45.8	0.428
45.9	0.346	45.9	0.417	46.2	0.029	45.9	0.275	45.9	0.293	45.9	0.417
46.0	0.353	46.0	0.411	46.3	0.036	46.0	0.241	46.0	0.29	46.0	0.413
46.1	0.359	46.2	0.411	46.4	0.033	46.2	0.236	46.1	0.287	46.2	0.417
46.2	0.362	46.3	0.405	46.5	0.029	46.3	0.234	46.2	0.283	46.3	0.42
46.3	0.359	46.4	0.41	46.6	0.024	46.4	0.24	46.3	0.285	46.4	0.422
46.4	0.359	46.5	0.417	46.7	0.02	46.5	0.232	46.4	0.295	46.5	0.426
46.5	0.37	46.6	0.421	46.8	0.015	46.6	0.215	46.5	0.306	46.6	0.428
46.6	0.392	46.7	0.424	46.9	0.012	46.7	0.216	46.6	0.31	46.7	0.426
46.8	0.415	46.8	0.426	47.0	0.009	46.8	0.233	46.8	0.316	46.8	0.423
46.9	0.433	46.9	0.419	47.1	0.007	46.9	0.233	46.9	0.306	46.9	0.42
47.0	0.439	47.0	0.41	47.3	0.007	47.0	0.221	47.0	0.291	47.0	0.42
47.1	0.432	47.1	0.412	47.4	0.02	47.1	0.203	47.1	0.272	47.1	0.418
47.2	0.429	47.3	0.414	47.5	0.032	47.3	0.195	47.2	0.27	47.3	0.42
47.3	0.43	47.4	0.407	47.6	0.03	47.4	0.216	47.3	0.295	47.4	0.431
47.4	0.431	47.5	0.404	47.7	0.026	47.5	0.264	47.4	0.308	47.5	0.45
47.5	0.431	47.6	0.408	47.8	0.022	47.6	0.267	47.5	0.288	47.6	0.468
47.6	0.43	47.7	0.415	47.9	0.017	47.7	0.226	47.6	0.268	47.7	0.478
47.7	0.418	47.8	0.415	48.0	0.014	47.8	0.201	47.7	0.264	47.8	0.483
47.9	0.396	47.9	0.413	48.1	0.01	47.9	0.218	47.9	0.273	47.9	0.483
48.0	0.386	48.0	0.418	48.2	0.007	48.0	0.203	48.0	0.3	48.0	0.478
48.1	0.383	48.1	0.418	48.4	0.005	48.1	0.208	48.1	0.293	48.1	0.462
48.2	0.382	48.2	0.412	48.5	0.003	48.2	0.218	48.2	0.279	48.2	0.44
48.3	0.388	48.4	0.406	48.6	0.002	48.4	0.208	48.3	0.281	48.4	0.422
48.4	0.397	48.5	0.407	48.7	0.001	48.5	0.182	48.4	0.294	48.5	0.416
48.5	0.399	48.6	0.41	48.8	0.001	48.6	0.19	48.5	0.305	48.6	0.41
48.6	0.389	48.7	0.416	48.9	0.01	48.7	0.195	48.6	0.306	48.7	0.406
48.7	0.381	48.8	0.419	49.0	0.018	48.8	0.195	48.7	0.297	48.8	0.409
48.8	0.379	48.9	0.421	49.1	0.017	48.9	0.219	48.8	0.281	48.9	0.417
49.0	0.391	49.0	0.427	49.2	0.014	49.0	0.222	49.0	0.272	49.0	0.428
49.1	0.397	49.1	0.431	49.3	0.011	49.1	0.181	49.1	0.281	49.1	0.437
49.2	0.396	49.2	0.429	49.5	0.01	49.2	0.179	49.2	0.301	49.2	0.445
49.3	0.387	49.3	0.43	49.6	0.008	49.3	0.202	49.3	0.313	49.3	0.446
49.4	0.387	49.5	0.43	49.7	0.005	49.5	0.179	49.4	0.321	49.5	0.445
49.5	0.389	49.6	0.425	49.8	0.004	49.6	0.173	49.5	0.323	49.6	0.442
49.6	0.389	49.7	0.424	49.9	0.002	49.7	0.167	49.6	0.337	49.7	0.436
49.7	0.388	49.8	0.422	50.0	0.001	49.8	0.18	49.7	0.397	49.8	0.43
49.8	0.387	49.9	0.424	50.1	0.001	49.9	0.186	49.8	0.41	49.9	0.425
49.9	0.382	50.0	0.427	50.2	0.008	50.0	0.162	49.9	0.389	50.0	0.419
50.1	0.379	50.1	0.426	50.3	0.011	50.1	0.157	50.1	0.38	50.1	0.416
50.2	0.377	50.2	0.42	50.4	0.011	50.2	0.176	50.2	0.367	50.2	0.419
50.3	0.38	50.3	0.412	50.5	0.009	50.3	0.209	50.3	0.354	50.3	0.423
50.4	0.391	50.4	0.407	50.7	0.007	50.4	0.199	50.4	0.362	50.4	0.429
50.5	0.394	50.5	0.405	50.8	0.006	50.5	0.193	50.5	0.375	50.5	0.433
50.6	0.386	50.7	0.403	50.9	0.005	50.7	0.223	50.6	0.376	50.7	0.435
50.7	0.374	50.8	0.403	51.0	0.005	50.8	0.252	50.7	0.354	50.8	0.435
50.8	0.37	50.9	0.401	51.1	0.039	50.9	0.259	50.8	0.325	50.9	0.433
50.9	0.37	51.0	0.401	51.2	0.075	51.0	0.253	50.9	0.307	51.0	0.425
51.0	0.374	51.1	0.399	51.3	0.085	51.1	0.258	51.0	0.314	51.1	0.419
51.2	0.384	51.2	0.401	51.4	0.095	51.2	0.281	51.2	0.324	51.2	0.419
51.3	0.385	51.3	0.404	51.5	0.094	51.3	0.283	51.3	0.313	51.3	0.422
51.4	0.384	51.4	0.402	51.6	0.077	51.4	0.265	51.4	0.303	51.4	0.411
51.5	0.386	51.5	0.392	51.8	0.064	51.5	0.256	51.5	0.296	51.5	0.397
51.6	0.387	51.6	0.39	51.9	0.057	51.6	0.246	51.6	0.303	51.6	0.393
51.7	0.388	51.8	0.391	52.0	0.06	51.8	0.23	51.7	0.311	51.8	0.403
51.8	0.381	51.9	0.393	52.1	0.071	51.9	0.232	51.8	0.316	51.9	0.423
51.9	0.368	52.0	0.4	52.2	0.066	52.0	0.233	51.9	0.313	52.0	0.443
52.0	0.364	52.1	0.403	52.3	0.047	52.1	0.234	52.0	0.309	52.1	0.448
52.1	0.373	52.2	0.4	52.4	0.04	52.2	0.236	52.1	0.303	52.2	0.443
52.3	0.378	52.3	0.397	52.5	0.037	52.3	0.247	52.3	0.308	52.3	0.437
52.4	0.371	52.4	0.396	52.6	0.029	52.4	0.261	52.4	0.315	52.4	0.428
52.5	0.365	52.5	0.396	52.7	0.019	52.5	0.287	52.5	0.316	52.5	0.41
52.6	0.361	52.6	0.397	52.9	0.013	52.6	0.252	52.6	0.305	52.6	0.397
52.7	0.364	52.7	0.397	53.0	0.008	52.7	0.239	52.7	0.296	52.7	0.402
52.8	0.365	52.9	0.4	53.1	0.004	52.9	0.258	52.8	0.3	52.9	0.424
52.9	0.362	53.0	0.4	53.2	0.002	53.0	0.267	52.9	0.308	53.0	0.433
53.0	0.362	53.1	0.403	53.3	0.001	53.1	0.272	53.0	0.308	53.1	0.416
53.1	0.365	53.2	0.404	53.4	0.001	53.2	0.276	53.1	0.309	53.2	0.407
53.2	0.364	53.3	0.404	53.5	0	53.3	0.267	53.2	0.307	53.3	0.405
53.4	0.362	53.4	0.403	53.6	0.001	53.4	0.254	53.4	0.308	53.4	0.41
53.5	0.366	53.5	0.398	53.7	0	53.5	0.25	53.5	0.314	53.5	0.416
53.6	0.369	53.6	0.397	53.8	0.006	53.6	0.25	53.6	0.312	53.6	0.42
53.7	0.365	53.7	0.4	54.0	0.005	53.7	0.234	53.7	0.309	53.7	0.424
53.8	0.364	53.8	0.403	54.1	0.005	53.8	0.232	53.8	0.308	53.8	0.425
53.9	0.364	54.0	0.407	54.2	0.011	54.0	0.228	53.9	0.301	54.0	0.428
54.0	0.368	54.1	0.411	54.3	0.009	54.1	0.226	54.0	0.294	54.1	0.431
54.1	0.365	54.2	0.412	54.4	0.007	54.2	0.232	54.1	0.285	54.2	0.431
54.2	0.362	54.3	0.405	54.5	0.005	54.3	0.216	54.2	0.288	54.3	0.427
54.3	0.365	54.4	0.39	54.6	0.003	54.4	0.208	54.3	0.293	54.4	0.429
54.5	0.363	54.5	0.376	54.7	0.002	54.5	0.231	54.5	0.296	54.5	0.436
54.6	0.358	54.6	0.369	54.8	0.001	54.6	0.225	54.6	0.294	54.6	0.441
54.7	0.356	54.7	0.377	54.9	0.001	54.7	0.214	54.7	0.298	54.7	0.444
54.8	0.354	54.8	0.382	55.1	0.001	54.8	0.21	54.8	0.305	54.8	0.44
54.9	0.352	54.9	0.38	55.2	0.001	54.9	0.199	54.9	0.309	54.9	0.43
55.0	0.352	55.1	0.372	55.3	0	55.1	0.197	55.0	0.309	55.1	0.428
55.1	0.353	55.2	0.362	55.4	0	55.2	0.197	55.1	0.304	55.2	0.435
55.2	0.348	55.3	0.361	55.5	0.001	55.3	0.201	55.2	0.301	55.3	0.447
55.3	0.348	55.4	0.37	55.6	0.001	55.4	0.208	55.3	0.297	55.4	0.451
55.4	0.352	55.5	0.378	55.7	0.001	55.5	0.21	55.4	0.292	55.5	0.434
55.5	0.358	55.6	0.371	55.8	0	55.6	0.218	55.5	0.283	55.6	0.41
55.7	0.363	55.7	0.356	55.9	0.001	55.7	0.242	55.7	0.275	55.7	0.417
55.8	0.368	55.8	0.349	56.0	0.003	55.8	0.261	55.8	0.272	55.8	0.428
55.9	0.368	55.9	0.356	56.2	0.004	55.9	0.27	55.9	0.269	55.9	0.429
56.0	0.373	56.0	0.359	56.3	0.003	56.0	0.248	56.0	0.273	56.0	0.422
56.1	0.384	56.2	0.355	56.4	0.013	56.2	0.237	56.1	0.287	56.2	0.416
56.2	0.385	56.3	0.351	56.5	0.013	56.3	0.223	56.2	0.303	56.3	0.42
56.3	0.387	56.4	0.356	56.6	0.016	56.4	0.213	56.3	0.313	56.4	0.431
56.4	0.383	56.5	0.36	56.7	0.016	56.5	0.212	56.4	0.322	56.5	0.44
56.5	0.374	56.6	0.354	56.8	0.015	56.6	0.209	56.5	0.325	56.6	0.435
56.6	0.362	56.7	0.35	56.9	0.012	56.7	0.191	56.6	0.329	56.7	0.428
56.8	0.352	56.8	0.352	57.0	0.01	56.8	0.185	56.8	0.328	56.8	0.431
56.9	0.345	56.9	0.355	57.1	0.007	56.9	0.186	56.9	0.327	56.9	0.444
57.0	0.339	57.0	0.354	57.3	0.004	57.0	0.199	57.0	0.328	57.0	0.456
57.1	0.339	57.1	0.357	57.4	0.003	57.1	0.221	57.1	0.326	57.1	0.454
57.2	0.339	57.3	0.358	57.5	0.002	57.3	0.248	57.2	0.329	57.3	0.445
57.3	0.341	57.4	0.35	57.6	0.001	57.4	0.256	57.3	0.335	57.4	0.437
57.4	0.345	57.5	0.346	57.7	0.001	57.5	0.24	57.4	0.337	57.5	0.435
57.5	0.352	57.6	0.345	57.8	0	57.6	0.228	57.5	0.333	57.6	0.435
57.6	0.353	57.7	0.344	57.9	0.007	57.7	0.222	57.6	0.323	57.7	0.436
57.7	0.349	57.8	0.342	58.0	0.01	57.8	0.219	57.7	0.315	57.8	0.433
57.9	0.344	57.9	0.338	58.1	0.014	57.9	0.209	57.9	0.309	57.9	0.423
58.0	0.336	58.0	0.341	58.2	0.012	58.0	0.199	58.0	0.301	58.0	0.413
58.1	0.332	58.1	0.337	58.4	0.013	58.1	0.195	58.1	0.297	58.1	0.414
58.2	0.329	58.2	0.337	58.5	0.011	58.2	0.195	58.2	0.298	58.2	0.426
58.3	0.326	58.4	0.337	58.6	0.009	58.4	0.2	58.3	0.297	58.4	0.438
58.4	0.331	58.5	0.334	58.7	0.006	58.5	0.21	58.4	0.293	58.5	0.437
58.5	0.34	58.6	0.336	58.8	0.003	58.6	0.218	58.5	0.289	58.6	0.425
58.6	0.339	58.7	0.335	58.9	0.002	58.7	0.222	58.6	0.292	58.7	0.413
58.7	0.341	58.8	0.332	59.0	0.002	58.8	0.219	58.7	0.29	58.8	0.411
58.8	0.339	58.9	0.332	59.1	0.001	58.9	0.209	58.8	0.287	58.9	0.425
59.0	0.329	59.0	0.331	59.2	0.001	59.0	0.206	59.0	0.288	59.0	0.433
59.1	0.321	59.1	0.332	59.3	0.001	59.1	0.204	59.1	0.297	59.1	0.435
59.2	0.313	59.2	0.334	59.5	0	59.2	0.206	59.2	0.308	59.2	0.432
59.3	0.315	59.3	0.325	59.6	0.001	59.3	0.209	59.3	0.316	59.3	0.427
59.4	0.323	59.5	0.323	59.7	0.001	59.5	0.208	59.4	0.321	59.5	0.417
59.5	0.322	59.6	0.322	59.8	0.002	59.6	0.202	59.5	0.318	59.6	0.407
59.6	0.319	59.7	0.32	59.9	0.001	59.7	0.202	59.6	0.31	59.7	0.406
59.7	0.317	59.8	0.314	60.0	0.001	59.8	0.197	59.7	0.303	59.8	0.417
59.8	0.313	59.9	0.314	60.1	0.001	59.9	0.202	59.8	0.294	59.9	0.428
59.9	0.307	60.0	0.317	60.2	0.001	60.0	0.206	59.9	0.291	60.0	0.431
60.1	0.306	60.1	0.317	60.3	0.003	60.1	0.202	60.1	0.29	60.1	0.423
60.2	0.313	60.2	0.312	60.4	0.002	60.2	0.193	60.2	0.289	60.2	0.413
60.3	0.319	60.3	0.305	60.5	0.002	60.3	0.187	60.3	0.292	60.3	0.409
60.4	0.321	60.4	0.305	60.7	0.001	60.4	0.195	60.4	0.294	60.4	0.411
60.5	0.318	60.5	0.312	60.8	0.001	60.5	0.213	60.5	0.299	60.5	0.417
60.7	0.311	60.7	0.314	60.9	0.001	60.7	0.228	60.7	0.305	60.7	0.421
60.8	0.304	60.8	0.312	61.0	0	60.8	0.236	60.8	0.306	60.8	0.423
60.9	0.31	60.9	0.314	61.1	0	60.9	0.235	60.9	0.302	60.9	0.425
61.0	0.313	61.0	0.313	61.2	0.001	61.0	0.227	61.0	0.301	61.0	0.422
61.1	0.313	61.1	0.316	61.3	0	61.1	0.222	61.1	0.305	61.1	0.41
61.2	0.311	61.2	0.317	61.4	0.007	61.2	0.225	61.2	0.308	61.2	0.406
61.3	0.303	61.3	0.311	61.5	0.007	61.3	0.236	61.3	0.304	61.3	0.413
61.4	0.294	61.4	0.306	61.6	0.007	61.4	0.245	61.4	0.295	61.4	0.421
61.5	0.293	61.5	0.302	61.8	0.008	61.5	0.247	61.5	0.288	61.5	0.425
61.6	0.3	61.6	0.303	61.9	0.01	61.6	0.269	61.6	0.285	61.6	0.426
61.8	0.308	61.8	0.307	62.0	0.009	61.8	0.275	61.8	0.282	61.8	0.425
61.9	0.311	61.9	0.306	62.1	0.006	61.9	0.264	61.9	0.284	61.9	0.419
62.0	0.308	62.0	0.3	62.2	0.004	62.0	0.26	62.0	0.293	62.0	0.411
62.1	0.301	62.1	0.295	62.3	0.002	62.1	0.253	62.1	0.305	62.1	0.413
62.2	0.301	62.2	0.296	62.4	0.067	62.2	0.243	62.2	0.31	62.2	0.422
62.3	0.313	62.3	0.296	62.5	0.023	62.3	0.242	62.3	0.306	62.3	0.424
62.4	0.324	62.4	0.299	62.6	0.023	62.4	0.241	62.4	0.297	62.4	0.416
62.5	0.32	62.5	0.302	62.7	0.024	62.5	0.237	62.5	0.291	62.5	0.412
62.6	0.316	62.6	0.301	62.9	0.024	62.6	0.231	62.6	0.287	62.6	0.417
62.7	0.317	62.7	0.3	63.0	0.022	62.7	0.224	62.7	0.285	62.7	0.426
62.9	0.326	62.9	0.299	63.1	0.02	62.9	0.223	62.9	0.283	62.9	0.423
63.0	0.337	63.0	0.297	63.2	0.019	63.0	0.22	63.0	0.284	63.0	0.409
63.1	0.338	63.1	0.292	63.3	0.017	63.1	0.215	63.1	0.287	63.1	0.401
63.2	0.332	63.2	0.292	63.4	0.014	63.2	0.21	63.2	0.292	63.2	0.412
63.3	0.333	63.3	0.29	63.5	0.011	63.3	0.213	63.3	0.294	63.3	0.432
63.4	0.341	63.4	0.288	63.6	0.01	63.4	0.221	63.4	0.293	63.4	0.44
63.5	0.337	63.5	0.292	63.7	0.008	63.5	0.233	63.5	0.294	63.5	0.422
63.6	0.324	63.6	0.295	63.8	0.007	63.6	0.247	63.6	0.291	63.6	0.406
63.7	0.319	63.7	0.288	64.0	0.005	63.7	0.25	63.7	0.287	63.7	0.406
63.8	0.32	63.8	0.287	64.1	0.003	63.8	0.245	63.8	0.288	63.8	0.422
64.0	0.309	64.0	0.292	64.2	0.002	64.0	0.234	64.0	0.291	64.0	0.439
64.1	0.303	64.1	0.296	64.3	0.001	64.1	0.222	64.1	0.29	64.1	0.437
64.2	0.304	64.2	0.291	64.4	0.001	64.2	0.213	64.2	0.285	64.2	0.418
64.3	0.312	64.3	0.292	64.5	0.001	64.3	0.21	64.3	0.283	64.3	0.405
64.4	0.317	64.4	0.297	64.6	0.001	64.4	0.214	64.4	0.287	64.4	0.411
64.5	0.315	64.5	0.304	64.7	0.001	64.5	0.216	64.5	0.296	64.5	0.425
64.6	0.306	64.6	0.31	64.8	0.001	64.6	0.215	64.6	0.305	64.6	0.431
64.7	0.294	64.7	0.302	64.9	0	64.7	0.214	64.7	0.307	64.7	0.425
64.8	0.286	64.8	0.302	65.1	0.001	64.8	0.21	64.8	0.302	64.8	0.418
64.9	0.28	64.9	0.296	65.2	0	64.9	0.212	64.9	0.293	64.9	0.42
65.1	0.278	65.1	0.29	65.3	0.001	65.1	0.209	65.1	0.281	65.1	0.425
65.2	0.276	65.2	0.293	65.4	0.001	65.2	0.21	65.2	0.272	65.2	0.42
65.3	0.275	65.3	0.291	65.5	0.001	65.3	0.212	65.3	0.272	65.3	0.424
65.4	0.275	65.4	0.291	65.6	0	65.4	0.217	65.4	0.283	65.4	0.431
65.5	0.275	65.5	0.288	65.7	0.001	65.5	0.221	65.5	0.299	65.5	0.426
65.6	0.278	65.6	0.288	65.8	0.002	65.6	0.223	65.6	0.31	65.6	0.417
65.7	0.277	65.7	0.281	65.9	0.001	65.7	0.22	65.7	0.306	65.7	0.419
65.8	0.271	65.8	0.278	66.0	0.001	65.8	0.21	65.8	0.296	65.8	0.427
65.9	0.266	65.9	0.281	66.2	0.001	65.9	0.204	65.9	0.285	65.9	0.432
66.0	0.262	66.0	0.281	66.3	0.001	66.0	0.198	66.0	0.279	66.0	0.428
66.2	0.261	66.2	0.279	66.4	0.001	66.2	0.193	66.2	0.28	66.2	0.417
66.3	0.263	66.3	0.276	66.5	0	66.3	0.199	66.3	0.289	66.3	0.413
66.4	0.27	66.4	0.28	66.6	0.001	66.4	0.212	66.4	0.3	66.4	0.423
66.5	0.281	66.5	0.273	66.7	0.001	66.5	0.223	66.5	0.303	66.5	0.437
66.6	0.289	66.6	0.275	66.8	0.002	66.6	0.219	66.6	0.297	66.6	0.436
66.7	0.287	66.8	0.281	66.9	0.001	66.8	0.212	66.7	0.29	66.7	0.419
66.8	0.279	66.9	0.274	67.0	0.001	66.9	0.214	66.8	0.288	66.8	0.408
66.9	0.276	67.0	0.27	67.1	0.001	67.0	0.211	66.9	0.289	66.9	0.417
67.0	0.279	67.1	0.274	67.3	0.001	67.1	0.202	67.0	0.29	67.0	0.427
67.1	0.287	67.2	0.279	67.4	0	67.2	0.197	67.1	0.295	67.1	0.425
67.3	0.289	67.3	0.278	67.5	0	67.3	0.201	67.3	0.298	67.3	0.421
67.4	0.281	67.4	0.275	67.6	0.001	67.4	0.209	67.4	0.298	67.4	0.421
67.5	0.27	67.5	0.275	67.7	0.003	67.5	0.214	67.5	0.294	67.5	0.424
67.6	0.266	67.6	0.277	67.8	0.002	67.6	0.214	67.6	0.293	67.6	0.423
67.7	0.276	67.7	0.277	67.9	0.001	67.7	0.212	67.7	0.29	67.7	0.419
67.8	0.294	67.9	0.282	68.0	0.001	67.9	0.211	67.8	0.291	67.8	0.419
67.9	0.33	68.0	0.28	68.1	0.001	68.0	0.21	67.9	0.293	67.9	0.427
68.0	0.38	68.1	0.272	68.2	0.001	68.1	0.212	68.0	0.293	68.0	0.431
68.1	0.425	68.2	0.27	68.4	0.001	68.2	0.22	68.1	0.292	68.1	0.428
68.2	0.419	68.3	0.269	68.5	0.001	68.3	0.228	68.2	0.292	68.2	0.421
68.4	0.379	68.4	0.265	68.6	0.003	68.4	0.222	68.4	0.291	68.4	0.415
68.5	0.34	68.5	0.265	68.7	0.003	68.5	0.208	68.5	0.287	68.5	0.417
68.6	0.316	68.6	0.262	68.8	0.002	68.6	0.196	68.6	0.289	68.6	0.423
68.7	0.305	68.7	0.264	68.9	0.001	68.7	0.195	68.7	0.293	68.7	0.425
68.8	0.299	68.8	0.267	69.0	0.001	68.8	0.203	68.8	0.296	68.8	0.419
68.9	0.302	69.0	0.264	69.1	0.001	69.0	0.212	68.9	0.293	68.9	0.414
69.0	0.309	69.1	0.264	69.2	0.001	69.1	0.225	69.0	0.285	69.0	0.412
69.1	0.32	69.2	0.268	69.3	0.003	69.2	0.229	69.1	0.277	69.1	0.413
69.2	0.34	69.3	0.267	69.5	0.003	69.3	0.215	69.2	0.274	69.2	0.416
69.3	0.363	69.4	0.268	69.6	0.002	69.4	0.201	69.3	0.28	69.3	0.422
69.5	0.381	69.5	0.272	69.7	0.001	69.5	0.194	69.5	0.29	69.5	0.421
69.6	0.38	69.6	0.271	69.8	0.001	69.6	0.198	69.6	0.3	69.6	0.413
69.7	0.359	69.7	0.275	69.9	0.001	69.7	0.214	69.7	0.298	69.7	0.408
69.8	0.332	69.8	0.28	70.0	0.001	69.8	0.229	69.8	0.289	69.8	0.411
69.9	0.315	69.9	0.279	70.1	0.001	69.9	0.226	69.9	0.279	69.9	0.417
70.0	0.311	70.1	0.275	70.2	0.002	70.1	0.219	70.0	0.274	70.0	0.421
70.1	0.312	70.2	0.277	70.3	0.003	70.2	0.211	70.1	0.276	70.1	0.42
70.2	0.307	70.3	0.274	70.4	0.002	70.3	0.205	70.2	0.285	70.2	0.416
70.3	0.313	70.4	0.27	70.5	0.001	70.4	0.208	70.3	0.299	70.3	0.409
70.4	0.333	70.5	0.269	70.7	0.001	70.5	0.214	70.4	0.297	70.4	0.408
70.5	0.358	70.6	0.273	70.8	0.001	70.6	0.22	70.5	0.288	70.5	0.417
70.7	0.377	70.7	0.273	70.9	0.003	70.7	0.22	70.7	0.28	70.7	0.425
70.8	0.371	70.8	0.271	71.0	0.003	70.8	0.215	70.8	0.278	70.8	0.424
70.9	0.355	70.9	0.27	71.1	0.002	70.9	0.209	70.9	0.28	70.9	0.414
71.0	0.337	71.0	0.274	71.2	0.002	71.0	0.211	71.0	0.287	71.0	0.408
71.1	0.319	71.2	0.281	71.3	0.001	71.2	0.218	71.1	0.292	71.1	0.414
71.2	0.303	71.3	0.289	71.4	0.001	71.3	0.224	71.2	0.291	71.2	0.421
71.3	0.293	71.4	0.307	71.5	0.001	71.4	0.223	71.3	0.288	71.3	0.42
71.4	0.294	71.5	0.333	71.6	0.001	71.5	0.22	71.4	0.284	71.4	0.415
71.5	0.304	71.6	0.371	71.8	0.003	71.6	0.222	71.5	0.281	71.5	0.415
71.6	0.323	71.7	0.403	71.9	0.002	71.7	0.223	71.6	0.281	71.6	0.412
71.8	0.355	71.8	0.399	72.0	0.002	71.8	0.222	71.8	0.285	71.8	0.412
71.9	0.39	71.9	0.359	72.1	0.001	71.9	0.222	71.9	0.288	71.9	0.414
72.0	0.395	72.0	0.321	72.2	0.001	72.0	0.223	72.0	0.288	72.0	0.419
72.1	0.374	72.1	0.295	72.3	0.001	72.1	0.224	72.1	0.286	72.1	0.42
72.2	0.351	72.3	0.287	72.4	0	72.3	0.224	72.2	0.284	72.2	0.413
72.3	0.329	72.4	0.288	72.5	0.014	72.4	0.227	72.3	0.283	72.3	0.407
72.4	0.312	72.5	0.291	72.6	0.028	72.5	0.226	72.4	0.283	72.4	0.412
72.5	0.303	72.6	0.297	72.7	0.031	72.6	0.217	72.5	0.282	72.5	0.418
72.6	0.307	72.7	0.314	72.9	0.032	72.7	0.213	72.6	0.282	72.6	0.418
72.7	0.327	72.8	0.337	73.0	0.033	72.8	0.22	72.7	0.285	72.7	0.417
72.9	0.36	72.9	0.373	73.1	0.032	72.9	0.23	72.9	0.288	72.9	0.416
73.0	0.39	73.0	0.401	73.2	0.03	73.0	0.237	73.0	0.289	73.0	0.415
73.1	0.389	73.1	0.395	73.3	0.029	73.1	0.234	73.1	0.287	73.1	0.414
73.2	0.358	73.2	0.363	73.4	0.026	73.2	0.226	73.2	0.281	73.2	0.415
73.3	0.328	73.4	0.333	73.5	0.022	73.4	0.222	73.3	0.276	73.3	0.418
73.4	0.311	73.5	0.312	73.6	0.018	73.5	0.223	73.4	0.276	73.4	0.421
73.5	0.308	73.6	0.308	73.7	0.012	73.6	0.225	73.5	0.286	73.5	0.422
73.6	0.322	73.7	0.305	73.8	0.009	73.7	0.226	73.6	0.293	73.6	0.417
73.7	0.346	73.8	0.323	74.0	0.006	73.8	0.298	73.7	0.292	73.7	0.413
73.8	0.375	73.9	0.349	74.1	0.004	73.9	0.318	73.8	0.287	73.8	0.415
74.0	0.39	74.0	0.379	74.2	0.003	74.0	0.301	74.0	0.283	74.0	0.42
74.1	0.376	74.1	0.402	74.3	0.035	74.1	0.295	74.1	0.29	74.1	0.422
74.2	0.354	74.2	0.405	74.4	0.036	74.2	0.268	74.2	0.312	74.2	0.42
74.3	0.336	74.3	0.392	74.5	0.026	74.3	0.243	74.3	0.342	74.3	0.415
74.4	0.333	74.5	0.368	74.6	0.034	74.5	0.215	74.4	0.35	74.4	0.414
74.5	0.345	74.6	0.35	74.7	0.033	74.6	0.195	74.5	0.315	74.5	0.417
74.6	0.367	74.7	0.339	74.8	0.026	74.7	0.196	74.6	0.289	74.6	0.42
74.7	0.39	74.8	0.332	74.9	0.025	74.8	0.207	74.7	0.281	74.7	0.418
74.8	0.394	74.9	0.337	75.1	0.018	74.9	0.225	74.8	0.287	74.8	0.417
74.9	0.375	75.0	0.352	75.2	0.013	75.0	0.226	74.9	0.291	74.9	0.418
75.1	0.345	75.1	0.37	75.3	0.008	75.1	0.197	75.1	0.29	75.1	0.418
75.2	0.324	75.2	0.391	75.4	0.005	75.2	0.185	75.2	0.293	75.2	0.415
75.3	0.321	75.3	0.412	75.5	0.004	75.3	0.188	75.3	0.295	75.3	0.417
75.4	0.327	75.4	0.417	75.6	0.002	75.4	0.211	75.4	0.298	75.4	0.421
75.5	0.337	75.5	0.402	75.7	0.024	75.5	0.268	75.5	0.297	75.5	0.422
75.6	0.354	75.7	0.382	75.8	0.032	75.7	0.253	75.6	0.3	75.6	0.419
75.7	0.365	75.8	0.369	75.9	0.023	75.8	0.222	75.7	0.314	75.7	0.417
75.8	0.367	75.9	0.359	76.0	0.027	75.9	0.207	75.8	0.332	75.8	0.417
75.9	0.352	76.0	0.361	76.2	0.022	76.0	0.208	75.9	0.314	75.9	0.417
76.0	0.333	76.1	0.364	76.3	0.021	76.1	0.2	76.0	0.283	76.0	0.421
76.2	0.318	76.2	0.373	76.4	0.015	76.2	0.199	76.2	0.271	76.2	0.425
76.3	0.315	76.3	0.386	76.5	0.01	76.3	0.198	76.3	0.287	76.3	0.423
76.4	0.319	76.4	0.407	76.6	0.007	76.4	0.194	76.4	0.297	76.4	0.42
76.5	0.326	76.5	0.426	76.7	0.005	76.5	0.19	76.5	0.29	76.5	0.423
76.6	0.337	76.6	0.432	76.8	0.002	76.6	0.189	76.6	0.286	76.6	0.425
76.7	0.341	76.8	0.421	76.9	0.001	76.8	0.184	76.7	0.279	76.7	0.43
76.8	0.338	76.9	0.403	77.0	0.001	76.9	0.189	76.8	0.279	76.8	0.436
76.9	0.334	77.0	0.378	77.1	0.033	77.0	0.215	76.9	0.287	76.9	0.442
77.0	0.333	77.1	0.369	77.3	0.018	77.1	0.238	77.0	0.308	77.0	0.444
77.1	0.332	77.2	0.369	77.4	0.017	77.2	0.214	77.1	0.312	77.1	0.443
77.3	0.334	77.3	0.379	77.5	0.02	77.3	0.204	77.3	0.308	77.3	0.445
77.4	0.34	77.4	0.391	77.6	0.018	77.4	0.221	77.4	0.305	77.4	0.446
77.5	0.349	77.5	0.408	77.7	0.012	77.5	0.219	77.5	0.29	77.5	0.444
77.6	0.352	77.6	0.429	77.8	0.006	77.6	0.209	77.6	0.276	77.6	0.438
77.7	0.35	77.7	0.442	77.9	0.004	77.7	0.206	77.7	0.272	77.7	0.431
77.8	0.347	77.9	0.432	78.0	0.003	77.9	0.18	77.8	0.283	77.8	0.416
77.9	0.346	78.0	0.407	78.1	0.002	78.0	0.175	77.9	0.287	77.9	0.409
78.0	0.348	78.1	0.386	78.2	0.001	78.1	0.202	78.0	0.277	78.0	0.408
78.1	0.349	78.2	0.377	78.4	0.007	78.2	0.221	78.1	0.285	78.1	0.413
78.2	0.351	78.3	0.377	78.5	0.024	78.3	0.2	78.2	0.288	78.2	0.414
78.4	0.354	78.4	0.386	78.6	0.016	78.4	0.199	78.4	0.286	78.4	0.409
78.5	0.357	78.5	0.403	78.7	0.017	78.5	0.224	78.5	0.288	78.5	0.413
78.6	0.354	78.6	0.423	78.8	0.019	78.6	0.229	78.6	0.301	78.6	0.426
78.7	0.352	78.7	0.444	78.9	0.01	78.7	0.204	78.7	0.315	78.7	0.438
78.8	0.363	78.8	0.446	79.0	0.006	78.8	0.235	78.8	0.314	78.8	0.441
78.9	0.384	79.0	0.427	79.1	0.008	79.0	0.244	78.9	0.287	78.9	0.44
79.0	0.394	79.1	0.402	79.2	0.004	79.1	0.203	79.0	0.265	79.0	0.437
79.1	0.391	79.2	0.379	79.3	0.027	79.2	0.198	79.1	0.267	79.1	0.436
79.2	0.381	79.3	0.368	79.5	0.026	79.3	0.2	79.2	0.283	79.2	0.436
79.3	0.377	79.4	0.369	79.6	0.026	79.4	0.211	79.3	0.3	79.3	0.436
79.5	0.375	79.5	0.379	79.7	0.026	79.5	0.216	79.5	0.286	79.5	0.436
79.6	0.371	79.6	0.396	79.8	0.026	79.6	0.205	79.6	0.277	79.6	0.437
79.7	0.369	79.7	0.418	79.9	0.024	79.7	0.206	79.7	0.282	79.7	0.442
79.8	0.36	79.8	0.43	80.0	0.019	79.8	0.225	79.8	0.299	79.8	0.442
79.9	0.357	79.9	0.423	80.1	0.015	79.9	0.247	79.9	0.304	79.9	0.437
80.0	0.37	80.1	0.402	80.2	0.01	80.1	0.246	80.0	0.311	80.0	0.433
80.1	0.391	80.2	0.378	80.3	0.007	80.2	0.211	80.1	0.298	80.1	0.427
80.2	0.401	80.3	0.366	80.4	0.015	80.3	0.22	80.2	0.275	80.2	0.42
80.3	0.392	80.4	0.363	80.5	0.04	80.4	0.218	80.3	0.281	80.3	0.414
80.4	0.371	80.5	0.366	80.7	0.031	80.5	0.219	80.4	0.31	80.4	0.413
80.5	0.359	80.6	0.374	80.8	0.027	80.6	0.225	80.5	0.331	80.5	0.416
80.7	0.355	80.7	0.389	80.9	0.023	80.7	0.234	80.7	0.335	80.7	0.42
80.8	0.356	80.8	0.405	81.0	0.019	80.8	0.265	80.8	0.315	80.8	0.425
80.9	0.366	80.9	0.413	81.1	0.013	80.9	0.241	80.9	0.286	80.9	0.426
81.0	0.372	81.0	0.409	81.2	0.009	81.0	0.223	81.0	0.283	81.0	0.414
81.1	0.371	81.2	0.398	81.3	0.005	81.2	0.225	81.1	0.293	81.1	0.403
81.2	0.37	81.3	0.383	81.4	0.004	81.3	0.218	81.2	0.303	81.2	0.399
81.3	0.37	81.4	0.369	81.5	0.002	81.4	0.227	81.3	0.302	81.3	0.401
81.4	0.372	81.5	0.357	81.6	0.001	81.5	0.222	81.4	0.303	81.4	0.411
81.5	0.372	81.6	0.351	81.8	0.001	81.6	0.219	81.5	0.292	81.5	0.427
81.6	0.367	81.7	0.357	81.9	0.001	81.7	0.211	81.6	0.296	81.6	0.442
81.8	0.363	81.8	0.37	82.0	0.008	81.8	0.258	81.8	0.307	81.8	0.447
81.9	0.359	81.9	0.384	82.1	0.013	81.9	0.259	81.9	0.312	81.9	0.437
82.0	0.36	82.0	0.404	82.2	0.01	82.0	0.243	82.0	0.307	82.0	0.421
82.1	0.371	82.1	0.417	82.3	0.007	82.1	0.25	82.1	0.309	82.1	0.412
82.2	0.38	82.3	0.412	82.4	0.005	82.3	0.238	82.2	0.311	82.2	0.412
82.3	0.388	82.4	0.394	82.5	0.003	82.4	0.246	82.3	0.312	82.3	0.417
82.4	0.389	82.5	0.377	82.6	0.002	82.5	0.261	82.4	0.313	82.4	0.421
82.5	0.38	82.6	0.367	82.7	0.001	82.6	0.277	82.5	0.312	82.5	0.418
82.6	0.375	82.7	0.36	82.9	0.009	82.7	0.247	82.6	0.301	82.6	0.411
82.7	0.372	82.8	0.356	83.0	0.013	82.8	0.267	82.7	0.288	82.7	0.407
82.9	0.372	82.9	0.355	83.1	0.024	82.9	0.28	82.9	0.287	82.9	0.408
83.0	0.378	83.0	0.362	83.2	0.027	83.0	0.272	83.0	0.281	83.0	0.416
83.1	0.384	83.1	0.378	83.3	0.026	83.1	0.25	83.1	0.277	83.1	0.423
83.2	0.386	83.2	0.399	83.4	0.027	83.2	0.247	83.2	0.279	83.2	0.431
83.3	0.382	83.4	0.408	83.5	0.022	83.4	0.263	83.3	0.292	83.3	0.435
83.4	0.382	83.5	0.397	83.6	0.018	83.5	0.251	83.4	0.304	83.4	0.437
83.5	0.385	83.6	0.377	83.7	0.021	83.6	0.242	83.5	0.3	83.5	0.436
83.6	0.385	83.7	0.359	83.8	0.019	83.7	0.233	83.6	0.29	83.6	0.432
83.7	0.385	83.8	0.348	84.0	0.016	83.8	0.229	83.7	0.297	83.7	0.428
83.8	0.386	83.9	0.346	84.1	0.014	83.9	0.245	83.8	0.31	83.8	0.424
84.0	0.381	84.0	0.349	84.2	0.01	84.0	0.238	84.0	0.319	84.0	0.415
84.1	0.375	84.1	0.355	84.3	0.007	84.1	0.22	84.1	0.313	84.1	0.408
84.2	0.373	84.2	0.361	84.4	0.006	84.2	0.209	84.2	0.303	84.2	0.416
84.3	0.375	84.3	0.369	84.5	0.003	84.3	0.201	84.3	0.297	84.3	0.428
84.4	0.377	84.5	0.378	84.6	0.002	84.5	0.205	84.4	0.291	84.4	0.433
84.5	0.377	84.6	0.382	84.7	0.002	84.6	0.204	84.5	0.281	84.5	0.425
84.6	0.368	84.7	0.375	84.8	0.001	84.7	0.214	84.6	0.279	84.6	0.416
84.7	0.359	84.8	0.363	84.9	0.001	84.8	0.234	84.7	0.284	84.7	0.418
84.8	0.357	84.9	0.355	85.1	0.001	84.9	0.24	84.8	0.298	84.8	0.433
84.9	0.352	85.0	0.351	85.2	0.001	85.0	0.235	84.9	0.309	84.9	0.453
85.1	0.344	85.1	0.352	85.3	0.001	85.1	0.238	85.1	0.299	85.1	0.45
85.2	0.345	85.2	0.357	85.4	0	85.2	0.237	85.2	0.29	85.2	0.427
85.3	0.346	85.3	0.362	85.5	0.001	85.3	0.251	85.3	0.296	85.3	0.407
85.4	0.348	85.4	0.369	85.6	0.001	85.4	0.253	85.4	0.305	85.4	0.401
85.5	0.352	85.5	0.375	85.7	0.001	85.5	0.232	85.5	0.308	85.5	0.411
85.6	0.355	85.7	0.383	85.8	0.01	85.7	0.22	85.6	0.307	85.6	0.428
85.7	0.356	85.8	0.39	85.9	0.011	85.8	0.216	85.7	0.303	85.7	0.434
85.8	0.356	85.9	0.392	86.0	0.01	85.9	0.21	85.8	0.295	85.8	0.431
85.9	0.353	86.0	0.389	86.2	0.007	86.0	0.196	85.9	0.287	85.9	0.43
86.0	0.346	86.1	0.376	86.3	0.005	86.1	0.188	86.0	0.286	86.0	0.432
86.2	0.334	86.2	0.358	86.4	0.003	86.2	0.185	86.2	0.28	86.2	0.434
86.3	0.333	86.3	0.349	86.5	0.003	86.3	0.186	86.3	0.272	86.3	0.431
86.4	0.338	86.4	0.349	86.6	0.002	86.4	0.187	86.4	0.274	86.4	0.425
86.5	0.341	86.5	0.357	86.7	0.001	86.5	0.175	86.5	0.285	86.5	0.421
86.6	0.343	86.6	0.364	86.8	0.001	86.6	0.182	86.6	0.292	86.6	0.416
86.7	0.35	86.8	0.363	86.9	0	86.8	0.2	86.7	0.296	86.7	0.413
86.8	0.35	86.9	0.358	87.0	0.001	86.9	0.205	86.8	0.301	86.8	0.416
86.9	0.334	87.0	0.354	87.1	0.001	87.0	0.216	86.9	0.308	86.9	0.428
87.0	0.327	87.1	0.352	87.3	0	87.1	0.225	87.0	0.311	87.0	0.441
87.1	0.33	87.2	0.35	87.4	0.001	87.2	0.214	87.1	0.309	87.1	0.446
87.3	0.333	87.3	0.347	87.5	0.001	87.3	0.198	87.3	0.296	87.3	0.436
87.4	0.336	87.4	0.343	87.6	0.001	87.4	0.201	87.4	0.29	87.4	0.419
87.5	0.339	87.5	0.337	87.7	0	87.5	0.208	87.5	0.291	87.5	0.418
87.6	0.34	87.6	0.332	87.8	0.001	87.6	0.21	87.6	0.295	87.6	0.423
87.7	0.34	87.7	0.332	87.9	0.001	87.7	0.206	87.7	0.294	87.7	0.432
87.8	0.34	87.9	0.34	88.0	0.001	87.9	0.202	87.8	0.293	87.8	0.435
87.9	0.345	88.0	0.347	88.1	0.001	88.0	0.203	87.9	0.298	87.9	0.434
88.0	0.353	88.1	0.35	88.2	0.001	88.1	0.2	88.0	0.31	88.0	0.433
88.1	0.348	88.2	0.349	88.4	0.001	88.2	0.202	88.1	0.316	88.1	0.421
88.2	0.344	88.3	0.343	88.5	0.001	88.3	0.209	88.2	0.313	88.2	0.404
88.4	0.35	88.4	0.339	88.6	0	88.4	0.216	88.4	0.314	88.4	0.401
88.5	0.357	88.5	0.336	88.7	0	88.5	0.213	88.5	0.309	88.5	0.419
88.6	0.356	88.6	0.334	88.8	0	88.6	0.209	88.6	0.301	88.6	0.44
88.7	0.356	88.7	0.335	88.9	0	88.7	0.21	88.7	0.288	88.7	0.44
88.8	0.354	88.8	0.337	89.0	0	88.8	0.215	88.8	0.283	88.8	0.428
88.9	0.346	89.0	0.342	89.1	0.001	89.0	0.22	88.9	0.288	88.9	0.419
89.0	0.337	89.1	0.349	89.2	0	89.1	0.22	89.0	0.289	89.0	0.417
89.1	0.335	89.2	0.356	89.3	0	89.2	0.222	89.1	0.281	89.1	0.418
89.2	0.328	89.3	0.353	89.5	0.001	89.3	0.224	89.2	0.277	89.2	0.409
89.3	0.324	89.4	0.341	89.6	0.001	89.4	0.222	89.3	0.276	89.3	0.4
89.5	0.326	89.5	0.334	89.7	0.009	89.5	0.219	89.5	0.28	89.5	0.404
89.6	0.323	89.6	0.328	89.8	0.012	89.6	0.222	89.6	0.283	89.6	0.42
89.7	0.321	89.7	0.326	89.9	0.012	89.7	0.229	89.7	0.285	89.7	0.428
89.8	0.322	89.8	0.33	90.0	0.011	89.8	0.237	89.8	0.292	89.8	0.426
89.9	0.331	89.9	0.335			89.9	0.243	89.9	0.292	89.9	0.422
90.0	0.339	90.1	0.337			90.1	25.8	90.0	0.287	90.0	0.42


==> Figures/Overtopping_Experiment/adverse_slope/readme.txt <==

		WALLINGFORD MEETING 2-3 MARCH 1998
		======= TEST CASE 2 : BUMP =======
		==================================


Available measurements: 

- bump_dry.txt : experimental data for the dry bed case
- bump_wet1.txt : experimental data for the wet bed case 1 (15cm weir downstream)
- bump_wet2.txt : experimental data for the wet bed case 2 (wall downstream)

Files structure :
there are two colums for each gauging point:
1st column : time (s)
2nd column : water level (m)

The experiments were carried out at the LRH Châtelet (Laboratoire de Recherches Hydrauliques, Châtelet, Belgium).
Measurements are provided by courtesy of Prof. J.M. Hiver


==> Figures/Overtopping_Experiment/data_Tokyay.csv <==
Experiment,B,Ch_i,u_i,u_f,Ch_w,s,sp,Ch_c,u_c,Fr
LE-D034a,0.34,0.37,0.42,0.45,0.59,0.4,0.29,0.27,0.33,0.69
LE-D034b,0.34,0.39,0.54,0.57,0.66,0.36,0.26,0.27,0.51,0.86
LE-D068,0.68,0.39,0.54,0.57,0.8,0.39,0.44,0.13,0.23,0.86
CF-D068-HR,0.68,0.37,0.5,0.61,0.77,0.38,0.4,0.1,0.24,0.82


==> Figures/Overtopping_Experiment/flow_over_a_containment_dyke.csv <==
fig 10 set 1,,fig 10 set 2,,fig 10 set 3,,fig 10 set 4,,fig 10 set 5,,fig 11 set 2,,fig 12 set 1,,fig 12 set 2,,fig 12 set 3,
X,Y,X,Y,X,Y,X,Y,X,Y,X,Y,X,Y,X,Y,X,Y
0.8575562239482462,0.04747225647348963,0.7975922430782005,0.0696670776818743,0.3358220587077867,0.3310727496917386,0.25358300835353687,0.40382244143033297,0.20270714472004914,0.4913686806411838,0.24670813527570545,0.4213000326370364,0.33502060484864893,0.47280923763795935,0.3322119574085455,0.40833185783869563,0.4017025472245078,0.2452653980884536
0.997663540584794,0.03390875462392129,0.5029514389904768,0.2151664611590629,0.3805141753949527,0.25832305795314425,0.28709129321639726,0.34710234278668317,0.23123386353780684,0.4395807644882861,0.32989774194860166,0.33891309741680975,0.37979926329420677,0.44392078850433503,0.38494092813820346,0.3926117643791298,0.44115900971743416,0.1992646829075233
1.194041874167617,0.010480887792848392,0.5721385702535076,0.1602959309494454,0.6650683885065951,0.0980271270036992,0.33553810327027156,0.2743526510480889,0.2696619850028319,0.36559802712700373,0.34706385126205663,0.3376043575326033,0.4442905301018265,0.3861109085922396,0.44545356705168404,0.3269019125882262,0.321362732130024,0.2964754772791194
0.7501994632624938,0.10295930949445131,0.6638847264382575,0.11159062885326765,1.329278737756351,0.02404438964241684,0.40220050031713517,0.2151664611590628,0.31812114094529387,0.2953144266337855,0.34178197147330114,0.3056650717541527,0.4969882550626824,0.3585486687566619,0.4995122188314777,0.3151309371300419,0.33198976527484136,0.3241210391648357
,,,,0.44651992549256225,0.19297163995067834,0.5025934082214358,0.14364981504315666,0.4004342666310693,0.2373612823674477,0.19653027728253003,0.3919648208407325,0.5364065282826284,0.2980742191161623,0.5337332791740009,0.28491280694628207,0.28458993400199284,0.3595849867552663
,,,,,,,,0.5345576853928076,0.1535141800246611,0.4764699060865617,0.20737719829931334,0.5706866084106667,0.2902245876426459,0.5732487614524425,0.26128059047559615,0.24911904290738407,0.41611726189856313
,,,,,,,,0.6627195832028014,0.1288532675709002,0.5319296438684925,0.18216761722633246,0.797758289676051,0.10039178722325826,0.6653717031374223,0.17587548908307582,0.2518061790243682,0.43454185023555914
,,,,,,,,,,0.714154496580551,0.1145421284081185,0.6615215300705807,0.21665989675009323,0.6575324869201739,0.20481254274594818,0.22807675349518652,0.4410895746756518
,,,,,,,,,,0.6996293271614741,0.10521002544378577,0.6614937560538677,0.20613354441586118,0.7497456941594717,0.1536180864396841,0.20052840066796518,0.5002638531587742
,,,,,,,,,,0.19653027728253003,0.5037288609393444,1.196581018542628,0.00420602765597744,0.8024330038640602,0.12210846447876911,0.533406934477623,0.16122816701904963
,,,,,,,,,,0.8448810213522452,0.05350390781629999,,,0.8564951273959428,0.11165328306236377,0.8523567989057038,0.043226785261718526
,,,,,,,,,,0.24670813527570545,0.4399273726534718,,,1.0000902655543173,0.034210645086256264,0.48471908317970835,0.20853252510944742
,,,,,,,,,,0.497597425241583,0.21538715559317456,,,,,0.7983328646468014,0.06815570113769409
,,,,,,,,,,0.5319296438684925,0.19015076294766198,,,,,0.5320564229149526,0.1493842847669935
,,,,,,,,,,0.3232953922126577,0.4400245646038994,,,,,0.4990782498203369,0.1506566819076589
,,,,,,,,,,,,,,,,0.49660289058078944,0.21249553011918554
,,,,,,,,,,,,,,,,0.746964820736081,0.09966705897465333
,,,,,,,,,,,,,,,,0.5374202798926536,0.18228607931564866
,,,,,,,,,,,,,,,,0.5387569044469672,0.18886678540058854
,,,,,,,,,,,,,,,,0.5690132239037075,0.15601185950513718
,,,,,,,,,,,,,,,,0.6612889226806092,0.128501695950896
,,,,,,,,,,,,,,,,0.6638927367474544,0.11534722728519453
,,,,,,,,,,,,,,,,0.662542225184784,0.10350334503313885
,,,,,,,,,,,,,,,,0.6928957537000199,0.10749065230750032
,,,,,,,,,,,,,,,,0.7193296741066314,0.12594648641329842
,,,,,,,,,,,,,,,,0.8365568551480876,0.05504810112519509
,,,,,,,,,,,,,,,,0.8392196890004479,0.064262131169738
,,,,,,,,,,,,,,,,0.26878999024437666,0.37140630261874286
,,,,,,,,,,,,,,,,0.33451720079572556,0.28201910157999466
,,,,,,,,,,,,,,,,0.3464426692218763,0.3017716350910815
,,,,,,,,,,,,,,,,0.331951576001861,0.3096473047052659
,,,,,,,,,,,,,,,,0.33465954263137976,0.3359666572929365
,,,,,,,,,,,,,,,,0.3452206124865036,0.338612132384851
,,,,,,,,,,,,,,,,0.395026367957117,0.2149934557473121


==> Figures/Overtopping_Numerics_Metrics/HodographMaxH.txt <==
   2.0000000e+00   1.9958475e+00   1.9916950e+00   1.9875424e+00   1.9833899e+00   1.9792374e+00   1.9750849e+00   1.9709324e+00   1.9667799e+00   1.9626273e+00   1.9584748e+00   1.9543223e+00   1.9501698e+00   1.9460173e+00   1.9418648e+00   1.9377122e+00   1.9335597e+00   1.9294072e+00   1.9252547e+00   1.9211022e+00   1.9169497e+00   1.9127971e+00   1.9086446e+00   1.9044921e+00   1.9003396e+00   1.8961871e+00   1.8920346e+00   1.8878820e+00   1.8837295e+00   1.8795770e+00   1.8754245e+00   1.8712720e+00   1.8671195e+00   1.8629669e+00   1.8588144e+00   1.8546619e+00   1.8505094e+00   1.8463569e+00   1.8422044e+00   1.8380518e+00   1.8338993e+00   1.8297468e+00   1.8255943e+00   1.8214418e+00   1.8172893e+00   1.8131367e+00   1.8089842e+00   1.8048317e+00   1.8006792e+00   1.7965267e+00   1.7923742e+00   1.7882216e+00   1.7840691e+00   1.7799166e+00   1.7757641e+00   1.7716116e+00   1.7674591e+00   1.7633065e+00   1.7591540e+00   1.7550015e+00   1.7508490e+00   1.7466965e+00   1.7425440e+00   1.7383914e+00   1.7342389e+00   1.7300864e+00   1.7259339e+00   1.7217814e+00   1.7176288e+00   1.7134763e+00   1.7093238e+00   1.7051713e+00   1.7010188e+00   1.6968663e+00   1.6927137e+00   1.6885612e+00   1.6844087e+00   1.6802562e+00   1.6761037e+00   1.6719512e+00   1.6677986e+00   1.6636461e+00   1.6594936e+00   1.6553411e+00   1.6511886e+00   1.6470361e+00   1.6428835e+00   1.6387310e+00   1.6345785e+00   1.6304260e+00   1.6262735e+00   1.6221210e+00   1.6179684e+00   1.6138159e+00   1.6096634e+00   1.6055109e+00   1.6013584e+00   1.5972059e+00   1.5930533e+00   1.5889008e+00   1.5847483e+00   1.5805958e+00   1.5764433e+00   1.5722908e+00   1.5681382e+00   1.5639857e+00   1.5598332e+00   1.5556807e+00   1.5515282e+00   1.5473757e+00   1.5432231e+00   1.5390706e+00   1.5349181e+00   1.5307656e+00   1.5266131e+00   1.5224606e+00   1.5183080e+00   1.5141555e+00   1.5100030e+00   1.5058505e+00   1.5016980e+00   1.4975455e+00   1.4933929e+00   1.4892404e+00   1.4850879e+00   1.4809354e+00   1.4767829e+00   1.4726304e+00   1.4684778e+00   1.4643253e+00   1.4601728e+00   1.4560203e+00   1.4518678e+00   1.4477153e+00   1.4435627e+00   1.4394102e+00   1.4352577e+00   1.4311052e+00   1.4269527e+00   1.4228001e+00   1.4186476e+00   1.4144951e+00   1.4103426e+00   1.4061901e+00   1.4020376e+00   1.3978850e+00   1.3937325e+00   1.3895800e+00   1.3854275e+00   1.3812750e+00   1.3771225e+00   1.3729699e+00   1.3688174e+00   1.3646649e+00   1.3605124e+00   1.3563599e+00   1.3522074e+00   1.3480548e+00   1.3439023e+00   1.3397498e+00   1.3355973e+00   1.3314448e+00   1.3272923e+00   1.3231397e+00   1.3189872e+00   1.3148347e+00   1.3106822e+00   1.3065297e+00   1.3023772e+00   1.2982246e+00   1.2940721e+00   1.2899196e+00   1.2857671e+00   1.2816146e+00   1.2774621e+00   1.2733095e+00   1.2691570e+00   1.2650045e+00   1.2608520e+00   1.2566995e+00   1.2525470e+00   1.2483944e+00   1.2442419e+00   1.2400894e+00   1.2359369e+00   1.2317844e+00   1.2276319e+00   1.2234793e+00   1.2193268e+00   1.2151743e+00   1.2110218e+00   1.2068693e+00   1.2027168e+00   1.1985642e+00   1.1944117e+00   1.1902592e+00   1.1861067e+00   1.1819542e+00   1.1778017e+00   1.1736491e+00   1.1694966e+00   1.1653441e+00   1.1611916e+00   1.1570391e+00   1.1528865e+00   1.1487340e+00   1.1445815e+00   1.1404290e+00   1.1362765e+00   1.1321240e+00   1.1279714e+00   1.1238189e+00   1.1196664e+00   1.1155139e+00   1.1113614e+00   1.1072089e+00   1.1030563e+00   1.0989038e+00   1.0947513e+00   1.0905988e+00   1.0864463e+00   1.0822938e+00   1.0781412e+00   1.0739887e+00   1.0698362e+00   1.0656837e+00   1.0615312e+00   1.0573787e+00   1.0532261e+00   1.0490736e+00   1.0449211e+00   1.0407686e+00   1.0366161e+00   1.0324636e+00   1.0283110e+00   1.0241585e+00   1.0200060e+00   1.0158535e+00   1.0117010e+00   1.0075485e+00   1.0033959e+00   9.9924342e-01   9.9509091e-01   9.9093839e-01   9.8678587e-01   9.8263336e-01   9.7848084e-01   9.7432832e-01   9.7017580e-01   9.6602329e-01   9.6187077e-01   9.5771825e-01   9.5356574e-01   9.4941322e-01   9.4526070e-01   9.4110819e-01   9.3695567e-01   9.3280315e-01   9.2865064e-01   9.2449812e-01   9.2034560e-01   9.1619308e-01   9.1204057e-01   9.0788805e-01   9.0373553e-01   8.9958302e-01   8.9543050e-01   8.9127798e-01   8.8712547e-01   8.8297295e-01   8.7882043e-01   8.7466792e-01   8.7051540e-01   8.6636288e-01   8.6221037e-01   8.5805785e-01   8.5390533e-01   8.4975281e-01   8.4560030e-01   8.4144778e-01   8.3729526e-01   8.3314275e-01   8.2899023e-01   8.2483771e-01   8.2068520e-01   8.1653268e-01   8.1238016e-01   8.0822765e-01   8.0407513e-01   7.9992261e-01   7.9577009e-01   7.9161758e-01   7.8746506e-01   7.8331254e-01   7.7916003e-01   7.7500751e-01   7.7085499e-01   7.6670248e-01   7.6254996e-01   7.5839744e-01   7.5424493e-01   7.5009241e-01   7.4593989e-01   7.4178737e-01   7.3763486e-01   7.3348234e-01   7.2932982e-01   7.2517731e-01   7.2102479e-01   7.1687227e-01   7.1271976e-01   7.0856724e-01   7.0441472e-01   7.0026221e-01   6.9610969e-01   6.9195717e-01   6.8780465e-01   6.8365214e-01   6.7949962e-01   6.7534710e-01   6.7119459e-01   6.6704207e-01   6.6288955e-01   6.5873704e-01   6.5458452e-01   6.5043200e-01   6.4627949e-01   6.4212697e-01   6.3797445e-01   6.3382193e-01   6.2966942e-01   6.2551690e-01   6.2136438e-01   6.1721187e-01   6.1305935e-01   6.0890683e-01   6.0475432e-01   6.0060180e-01   5.9644928e-01   5.9229677e-01   5.8814425e-01   5.8399173e-01   5.7983921e-01   5.7568670e-01   5.7153418e-01   5.6738166e-01   5.6322915e-01   5.5907663e-01   5.5492411e-01   5.5077160e-01   5.4661908e-01   5.4246656e-01   5.3831405e-01   5.3416153e-01   5.3000901e-01   5.2585649e-01   5.2170398e-01   5.1755146e-01   5.1339894e-01   5.0924643e-01   5.0509391e-01   5.0094139e-01   4.9678888e-01   4.9263636e-01   4.8848384e-01   4.8433133e-01   4.8017881e-01   4.7602629e-01   4.7187377e-01   4.6772126e-01   4.6356874e-01   4.5941622e-01   4.5526371e-01   4.5111119e-01   4.4695867e-01   4.4280616e-01   4.3865364e-01   4.3450112e-01   4.3034861e-01   4.2619609e-01   4.2204357e-01   4.1789105e-01   4.1373854e-01   4.0958602e-01   4.0543350e-01   4.0128099e-01   3.9712847e-01   3.9297595e-01   3.8882344e-01   3.8467092e-01   3.8051840e-01   3.7636589e-01   3.7221337e-01   3.6806085e-01   3.6390834e-01   3.5975582e-01   3.5560330e-01   3.5145078e-01   3.4729827e-01   3.4314575e-01
   4.4608850e+00   4.4871306e+00   4.5135832e+00   4.5402368e+00   4.5671073e+00   4.5942087e+00   4.6215059e+00   4.6490261e+00   4.6767669e+00   4.7047707e+00   4.7329684e+00   4.7613942e+00   4.7900808e+00   4.8189756e+00   4.8481059e+00   4.8774819e+00   4.9070998e+00   4.9369773e+00   4.9670804e+00   4.9974247e+00   5.0280268e+00   5.0588973e+00   5.0900110e+00   5.1213983e+00   5.1530420e+00   5.1849430e+00   5.2171042e+00   5.2495423e+00   5.2822463e+00   5.3152476e+00   5.3485145e+00   5.3820631e+00   5.4159182e+00   5.4500342e+00   5.4844409e+00   5.5191488e+00   5.5541468e+00   5.5894520e+00   5.6250541e+00   5.6609631e+00   5.6972037e+00   5.7337448e+00   5.7705961e+00   5.8077749e+00   5.8452856e+00   5.8831247e+00   5.9212811e+00   5.9597795e+00   5.9986099e+00   6.0377826e+00   6.0773016e+00   6.1171778e+00   6.1574013e+00   6.1979827e+00   6.2389262e+00   6.2802644e+00   6.3219454e+00   6.3640010e+00   6.4064352e+00   6.4492738e+00   6.4924793e+00   6.5360912e+00   6.5800855e+00   6.6244808e+00   6.6692888e+00   6.7145001e+00   6.7601264e+00   6.8061725e+00   6.8526433e+00   6.8995508e+00   6.9468862e+00   6.9946613e+00   7.0428813e+00   7.0915514e+00   7.1406911e+00   7.1902925e+00   7.2403463e+00   7.2908719e+00   7.3418751e+00   7.3933614e+00   7.4453583e+00   7.4978293e+00   7.5508153e+00   7.6042945e+00   7.6582867e+00   7.7127981e+00   7.7678422e+00   7.8234114e+00   7.8795191e+00   7.9361719e+00   7.9933764e+00   8.0511396e+00   8.1094752e+00   8.1683765e+00   8.2278573e+00   8.2879250e+00   8.3485867e+00   8.4098500e+00   8.4717224e+00   8.5342257e+00   8.5973539e+00   8.6611008e+00   8.7254880e+00   8.7905239e+00   8.8562166e+00   8.9225886e+00   8.9896207e+00   9.0573423e+00   9.1257481e+00   9.1948683e+00   9.2646838e+00   9.3352177e+00   9.4064794e+00   9.4784853e+00   9.5512313e+00   9.6247339e+00   9.6990032e+00   9.7740492e+00   9.8498823e+00   9.9265129e+00   1.0003952e+01   1.0082216e+01   1.0161304e+01   1.0241232e+01   1.0322013e+01   1.0403657e+01   1.0486177e+01   1.0569584e+01   1.0653898e+01   1.0739117e+01   1.0825259e+01   1.0912346e+01   1.1000389e+01   1.1089382e+01   1.1179350e+01   1.1270309e+01   1.1362284e+01   1.1455264e+01   1.1549275e+01   1.1644340e+01   1.1740458e+01   1.1837666e+01   1.1935952e+01   1.2035345e+01   1.2135860e+01   1.2237513e+01   1.2340329e+01   1.2444308e+01   1.2549477e+01   1.2655850e+01   1.2763447e+01   1.2872284e+01   1.2982380e+01   1.3093753e+01   1.3206423e+01   1.3320414e+01   1.3435733e+01   1.3552407e+01   1.3670455e+01   1.3789898e+01   1.3910757e+01   1.4033052e+01   1.4156814e+01   1.4282050e+01   1.4408788e+01   1.4537053e+01   1.4666866e+01   1.4798253e+01   1.4931244e+01   1.5065849e+01   1.5202115e+01   1.5340040e+01   1.5479677e+01   1.5621024e+01   1.5764124e+01   1.5909002e+01   1.6055687e+01   1.6204208e+01   1.6354601e+01   1.6506881e+01   1.6661100e+01   1.6817260e+01   1.6975407e+01   1.7135573e+01   1.7297797e+01   1.7462099e+01   1.7628519e+01   1.7797093e+01   1.7967855e+01   1.8140841e+01   1.8316089e+01   1.8493635e+01   1.8673518e+01   1.8855776e+01   1.9040457e+01   1.9227587e+01   1.9417214e+01   1.9609381e+01   1.9804130e+01   2.0001513e+01   2.0201561e+01   2.0404326e+01   2.0609854e+01   2.0818195e+01   2.1029396e+01   2.1243507e+01   2.1460579e+01   2.1680664e+01   2.1903814e+01   2.2130085e+01   2.2359538e+01   2.2592230e+01   2.2828197e+01   2.3067526e+01   2.3310250e+01   2.3556444e+01   2.3806171e+01   2.4059495e+01   2.4316482e+01   2.4577198e+01   2.4841712e+01   2.5110102e+01   2.5382440e+01   2.5658777e+01   2.5939203e+01   2.6223800e+01   2.6512635e+01   2.6805793e+01   2.7103356e+01   2.7405410e+01   2.7712039e+01   2.8023331e+01   2.8339376e+01   2.8660267e+01   2.8986097e+01   2.9316969e+01   2.9652970e+01   2.9994205e+01   3.0340787e+01   3.0692806e+01   3.1050379e+01   3.1413615e+01   3.1782630e+01   3.2157539e+01   3.2538462e+01   3.2925521e+01   3.3318842e+01   3.3718552e+01   3.4124784e+01   3.4537673e+01   3.4957356e+01   3.5383990e+01   3.5817692e+01   3.6258626e+01   3.6706943e+01   3.7162808e+01   3.7626367e+01   3.8097794e+01   3.8577270e+01   3.9064943e+01   3.9561003e+01   4.0065634e+01   4.0579024e+01   4.1101366e+01   4.1632857e+01   4.2173716e+01   4.2724137e+01   4.3284320e+01   4.3854499e+01   4.4434902e+01   4.5025760e+01   4.5627312e+01   4.6239805e+01   4.6863490e+01   4.7498626e+01   4.8145482e+01   4.8804338e+01   4.9475469e+01   5.0159159e+01   5.0855713e+01   5.1565438e+01   5.2288651e+01   5.3025676e+01   5.3776849e+01   5.4542515e+01   5.5323027e+01   5.6118752e+01   5.6930067e+01   5.7757357e+01   5.8601024e+01   5.9461479e+01   6.0339159e+01   6.1234475e+01   6.2147889e+01   6.3079868e+01   6.4030890e+01   6.5001449e+01   6.5992055e+01   6.7003234e+01   6.8035534e+01   6.9089503e+01   7.0165726e+01   7.1264812e+01   7.2387350e+01   7.3533991e+01   7.4705392e+01   7.5902232e+01   7.7125219e+01   7.8375080e+01   7.9652543e+01   8.0958404e+01   8.2293451e+01   8.3658520e+01   8.5054476e+01   8.6482192e+01   8.7942594e+01   8.9436640e+01   9.0965300e+01   9.2529602e+01   9.4130601e+01   9.5769392e+01   9.7447107e+01   9.9164924e+01   1.0092406e+02   1.0272578e+02   1.0457139e+02   1.0646225e+02   1.0839977e+02   1.1038544e+02   1.1242074e+02   1.1450727e+02   1.1664666e+02   1.1884062e+02   1.2109091e+02   1.2339939e+02   1.2576796e+02   1.2819860e+02   1.3069340e+02   1.3325451e+02   1.3588417e+02   1.3858470e+02   1.4135855e+02   1.4420823e+02   1.4713643e+02   1.5014583e+02   1.5323935e+02   1.5641996e+02   1.5969078e+02   1.6305507e+02   1.6651623e+02   1.7007781e+02   1.7374352e+02   1.7751724e+02   1.8140302e+02   1.8540509e+02   1.8952789e+02   1.9377605e+02   1.9815444e+02   2.0266814e+02   2.0732246e+02   2.1212300e+02   2.1707562e+02   2.2218643e+02   2.2746188e+02   2.3290873e+02   2.3853407e+02   2.4434537e+02   2.5035045e+02   2.5655756e+02   2.6297535e+02   2.6961294e+02   2.7647994e+02   2.8358644e+02   2.9094311e+02   2.9856119e+02   3.0645250e+02   3.1462955e+02   3.2310555e+02   3.3189442e+02   3.4101092e+02   3.5047062e+02   3.6029000e+02   3.7048655e+02   3.8107873e+02   3.9208614e+02   4.0352957e+02   4.1543107e+02   4.2781407e+02   4.4070344e+02   4.5412561e+02   4.6810874e+02   4.8268277e+02   4.9787962e+02   5.1373329e+02   5.3028007e+02   5.4755870e+02   5.6561056e+02   5.8447990e+02   6.0421406e+02   6.2486374e+02
   4.6955181e+00   4.7172381e+00   4.7390839e+00   4.7610499e+00   4.7831484e+00   4.8053901e+00   4.8277457e+00   4.8502365e+00   4.8728598e+00   4.8956495e+00   4.9185484e+00   4.9415838e+00   4.9647812e+00   4.9880970e+00   5.0115530e+00   5.0351561e+00   5.0589028e+00   5.0828064e+00   5.1068382e+00   5.1310109e+00   5.1553361e+00   5.1798215e+00   5.2044464e+00   5.2292338e+00   5.2541693e+00   5.2792526e+00   5.3044848e+00   5.3298794e+00   5.3554250e+00   5.3811462e+00   5.4070175e+00   5.4330501e+00   5.4592627e+00   5.4856180e+00   5.5121387e+00   5.5388325e+00   5.5656883e+00   5.5927199e+00   5.6199173e+00   5.6472867e+00   5.6748478e+00   5.7025739e+00   5.7304719e+00   5.7585543e+00   5.7868212e+00   5.8152730e+00   5.8438968e+00   5.8727108e+00   5.9017064e+00   5.9308897e+00   5.9602642e+00   5.9898352e+00   6.0195936e+00   6.0495487e+00   6.0796986e+00   6.1100698e+00   6.1406208e+00   6.1713729e+00   6.2023300e+00   6.2335075e+00   6.2648790e+00   6.2964711e+00   6.3282622e+00   6.3602687e+00   6.3924947e+00   6.4249332e+00   6.4575913e+00   6.4904698e+00   6.5235719e+00   6.5569050e+00   6.5904587e+00   6.6242456e+00   6.6582611e+00   6.6925106e+00   6.7270072e+00   6.7617427e+00   6.7967097e+00   6.8319182e+00   6.8673701e+00   6.9030727e+00   6.9390375e+00   6.9752411e+00   7.0117091e+00   7.0484224e+00   7.0853974e+00   7.1226331e+00   7.1601381e+00   7.1979059e+00   7.2359391e+00   7.2742505e+00   7.3128349e+00   7.3516955e+00   7.3908415e+00   7.4302645e+00   7.4699751e+00   7.5099742e+00   7.5502611e+00   7.5908471e+00   7.6317254e+00   7.6729159e+00   7.7144100e+00   7.7561986e+00   7.7982982e+00   7.8407076e+00   7.8834351e+00   7.9264929e+00   7.9698582e+00   8.0135562e+00   8.0575762e+00   8.1019375e+00   8.1466269e+00   8.1916525e+00   8.2370207e+00   8.2827394e+00   8.3287994e+00   8.3752193e+00   8.4219900e+00   8.4691207e+00   8.5166152e+00   8.5644804e+00   8.6127174e+00   8.6613334e+00   8.7103204e+00   8.7596975e+00   8.8094577e+00   8.8596110e+00   8.9101606e+00   8.9611082e+00   9.0124643e+00   9.0642274e+00   9.1164032e+00   9.1689971e+00   9.2220207e+00   9.2754616e+00   9.3293374e+00   9.3836493e+00   9.4384079e+00   9.4936032e+00   9.5492515e+00   9.6053612e+00   9.6619193e+00   9.7189638e+00   9.7764621e+00   9.8344394e+00   9.8929013e+00   9.9518483e+00   1.0011289e+01   1.0071225e+01   1.0131670e+01   1.0192622e+01   1.0254094e+01   1.0316083e+01   1.0378598e+01   1.0441652e+01   1.0505243e+01   1.0569383e+01   1.0634072e+01   1.0699323e+01   1.0765132e+01   1.0831524e+01   1.0898488e+01   1.0966039e+01   1.1034187e+01   1.1102934e+01   1.1172284e+01   1.1242249e+01   1.1312839e+01   1.1384053e+01   1.1455914e+01   1.1528413e+01   1.1601572e+01   1.1675383e+01   1.1749872e+01   1.1825029e+01   1.1900870e+01   1.1977410e+01   1.2054638e+01   1.2132589e+01   1.2211269e+01   1.2290671e+01   1.2370816e+01   1.2451700e+01   1.2533343e+01   1.2615750e+01   1.2698941e+01   1.2782910e+01   1.2867680e+01   1.2953256e+01   1.3039647e+01   1.3126866e+01   1.3214927e+01   1.3303835e+01   1.3393602e+01   1.3484244e+01   1.3575772e+01   1.3668193e+01   1.3761519e+01   1.3855766e+01   1.3950944e+01   1.4047070e+01   1.4144149e+01   1.4242197e+01   1.4341230e+01   1.4441259e+01   1.4542297e+01   1.4644356e+01   1.4747446e+01   1.4851604e+01   1.4956833e+01   1.5063141e+01   1.5170530e+01   1.5279061e+01   1.5388697e+01   1.5499488e+01   1.5611435e+01   1.5724554e+01   1.5838870e+01   1.5954396e+01   1.6071149e+01   1.6189151e+01   1.6308417e+01   1.6428967e+01   1.6550823e+01   1.6673988e+01   1.6798496e+01   1.6924372e+01   1.7051622e+01   1.7180264e+01   1.7310342e+01   1.7441855e+01   1.7574832e+01   1.7709299e+01   1.7845275e+01   1.7982784e+01   1.8121843e+01   1.8262477e+01   1.8404720e+01   1.8548614e+01   1.8694159e+01   1.8841375e+01   1.8990292e+01   1.9140951e+01   1.9293373e+01   1.9447577e+01   1.9603597e+01   1.9761485e+01   1.9921222e+01   2.0082889e+01   2.0246487e+01   2.0412053e+01   2.0579626e+01   2.0749239e+01   2.0920914e+01   2.1094694e+01   2.1270614e+01   2.1448710e+01   2.1629017e+01   2.1811573e+01   2.1996421e+01   2.2183589e+01   2.2373122e+01   2.2565064e+01   2.2759458e+01   2.2956329e+01   2.3155760e+01   2.3357751e+01   2.3562380e+01   2.3769668e+01   2.3979674e+01   2.4192448e+01   2.4408039e+01   2.4626498e+01   2.4847879e+01   2.5072228e+01   2.5299608e+01   2.5530063e+01   2.5763673e+01   2.6000471e+01   2.6240531e+01   2.6483914e+01   2.6730644e+01   2.6980875e+01   2.7234575e+01   2.7491861e+01   2.7752809e+01   2.8017464e+01   2.8285902e+01   2.8558212e+01   2.8834463e+01   2.9114726e+01   2.9399099e+01   2.9687653e+01   2.9980459e+01   3.0277594e+01   3.0579143e+01   3.0885251e+01   3.1196025e+01   3.1511488e+01   3.1831752e+01   3.2156910e+01   3.2487097e+01   3.2822396e+01   3.3162934e+01   3.3508820e+01   3.3860141e+01   3.4217043e+01   3.4579636e+01   3.4948036e+01   3.5322391e+01   3.5702824e+01   3.6089462e+01   3.6482446e+01   3.6881917e+01   3.7288030e+01   3.7700904e+01   3.8120741e+01   3.8547686e+01   3.8981884e+01   3.9423517e+01   3.9872760e+01   4.0329773e+01   4.0794765e+01   4.1267926e+01   4.1749450e+01   4.2239491e+01   4.2738341e+01   4.3246119e+01   4.3763125e+01   4.4289560e+01   4.4825655e+01   4.5371643e+01   4.5927803e+01   4.6494364e+01   4.7071605e+01   4.7659800e+01   4.8259227e+01   4.8870189e+01   4.9492984e+01   5.0127927e+01   5.0775342e+01   5.1435558e+01   5.2108930e+01   5.2795811e+01   5.3496573e+01   5.4211599e+01   5.4941290e+01   5.5686048e+01   5.6446297e+01   5.7222496e+01   5.8015171e+01   5.8824580e+01   5.9651454e+01   6.0496035e+01   6.1358952e+01   6.2241016e+01   6.3142738e+01   6.4064497e+01   6.5006923e+01   6.5970679e+01   6.6956443e+01   6.7964910e+01   6.8996789e+01   7.0052877e+01   7.1133893e+01   7.2240713e+01   7.3374012e+01   7.4534868e+01   7.5724158e+01   7.6942688e+01   7.8191575e+01   7.9471797e+01   8.0784462e+01   8.2130665e+01   8.3511671e+01   8.4928574e+01   8.6382833e+01   8.7875564e+01   8.9408366e+01   9.0982571e+01   9.2599832e+01   9.4261675e+01   9.5969795e+01   9.7725970e+01   9.9532119e+01   1.0139013e+02   1.0330209e+02   1.0527014e+02   1.0729647e+02   1.0938346e+02   1.1153357e+02   1.1374958e+02   1.1603413e+02   1.1839027e+02   1.2082091e+02   1.2332932e+02   1.2591900e+02   1.2859344e+02   1.3135665e+02   1.3421251e+02   1.3716532e+02
   9.2967633e-01   9.2581984e-01   9.2197136e-01   9.1813091e-01   9.1429846e-01   9.1047404e-01   9.0665762e-01   9.0284923e-01   8.9904885e-01   8.9525648e-01   8.9147213e-01   8.8769579e-01   8.8392747e-01   8.8016717e-01   8.7641488e-01   8.7267061e-01   8.6893435e-01   8.6520611e-01   8.6148588e-01   8.5777367e-01   8.5406947e-01   8.5037329e-01   8.4668512e-01   8.4300497e-01   8.3933284e-01   8.3566872e-01   8.3201261e-01   8.2836453e-01   8.2472445e-01   8.2109239e-01   8.1746835e-01   8.1385232e-01   8.1024431e-01   8.0664432e-01   8.0305233e-01   7.9946837e-01   7.9589242e-01   7.9232448e-01   7.8876456e-01   7.8521266e-01   7.8166877e-01   7.7813290e-01   7.7460504e-01   7.7108520e-01   7.6757337e-01   7.6406956e-01   7.6057376e-01   7.5708598e-01   7.5360621e-01   7.5013446e-01   7.4667073e-01   7.4321501e-01   7.3976731e-01   7.3632762e-01   7.3289594e-01   7.2947229e-01   7.2605664e-01   7.2264902e-01   7.1924940e-01   7.1585781e-01   7.1247423e-01   7.0909866e-01   7.0573111e-01   7.0237158e-01   6.9902006e-01   6.9567655e-01   6.9234106e-01   6.8901359e-01   6.8569413e-01   6.8238269e-01   6.7907926e-01   6.7578385e-01   6.7249645e-01   6.6921707e-01   6.6594571e-01   6.6268236e-01   6.5942702e-01   6.5617970e-01   6.5294040e-01   6.4970911e-01   6.4648584e-01   6.4327058e-01   6.4006334e-01   6.3686411e-01   6.3367290e-01   6.3048970e-01   6.2731452e-01   6.2414736e-01   6.2098821e-01   6.1783707e-01   6.1469395e-01   6.1155885e-01   6.0843176e-01   6.0531269e-01   6.0220163e-01   5.9909858e-01   5.9600356e-01   5.9291655e-01   5.8983755e-01   5.8676657e-01   5.8370360e-01   5.8064865e-01   5.7760172e-01   5.7456280e-01   5.7153190e-01   5.6850901e-01   5.6549413e-01   5.6248728e-01   5.5948843e-01   5.5649761e-01   5.5351480e-01   5.5054000e-01   5.4757322e-01   5.4461445e-01   5.4166370e-01   5.3872097e-01   5.3578625e-01   5.3285954e-01   5.2994086e-01   5.2703018e-01   5.2412753e-01   5.2123288e-01   5.1834626e-01   5.1546764e-01   5.1259705e-01   5.0973447e-01   5.0687990e-01   5.0403335e-01   5.0119482e-01   4.9836430e-01   4.9554180e-01   4.9272731e-01   4.8992083e-01   4.8712238e-01   4.8433193e-01   4.8154951e-01   4.7877510e-01   4.7600870e-01   4.7325032e-01   4.7049995e-01   4.6775760e-01   4.6502327e-01   4.6229695e-01   4.5957865e-01   4.5686836e-01   4.5416608e-01   4.5147183e-01   4.4878558e-01   4.4610736e-01   4.4343715e-01   4.4077495e-01   4.3812077e-01   4.3547460e-01   4.3283645e-01   4.3020632e-01   4.2758420e-01   4.2497010e-01   4.2236401e-01   4.1976594e-01   4.1717588e-01   4.1459384e-01   4.1201981e-01   4.0945380e-01   4.0689580e-01   4.0434582e-01   4.0180386e-01   3.9926991e-01   3.9674397e-01   3.9422605e-01   3.9171615e-01   3.8921426e-01   3.8672039e-01   3.8423453e-01   3.8175669e-01   3.7928686e-01   3.7682505e-01   3.7437125e-01   3.7192547e-01   3.6948771e-01   3.6705796e-01   3.6463623e-01   3.6222251e-01   3.5981680e-01   3.5741911e-01   3.5502944e-01   3.5264778e-01   3.5027414e-01   3.4790852e-01   3.4555090e-01   3.4320131e-01   3.4085973e-01   3.3852616e-01   3.3620061e-01   3.3388308e-01   3.3157356e-01   3.2927206e-01   3.2697857e-01   3.2469310e-01   3.2241564e-01   3.2014620e-01   3.1788477e-01   3.1563136e-01   3.1338596e-01   3.1114858e-01   3.0891922e-01   3.0669787e-01   3.0448453e-01   3.0227921e-01   3.0008191e-01   2.9789262e-01   2.9571135e-01   2.9353809e-01   2.9137285e-01   2.8921562e-01   2.8706641e-01   2.8492522e-01   2.8279204e-01   2.8066687e-01   2.7854972e-01   2.7644059e-01   2.7433947e-01   2.7224637e-01   2.7016128e-01   2.6808421e-01   2.6601515e-01   2.6395411e-01   2.6190108e-01   2.5985607e-01   2.5781907e-01   2.5579009e-01   2.5376913e-01   2.5175618e-01   2.4975124e-01   2.4775433e-01   2.4576542e-01   2.4378453e-01   2.4181166e-01   2.3984680e-01   2.3788996e-01   2.3594114e-01   2.3400032e-01   2.3206753e-01   2.3014275e-01   2.2822598e-01   2.2631723e-01   2.2441650e-01   2.2252378e-01   2.2063908e-01   2.1876239e-01   2.1689372e-01   2.1503306e-01   2.1318042e-01   2.1133579e-01   2.0949918e-01   2.0767059e-01   2.0585001e-01   2.0403744e-01   2.0223289e-01   2.0043636e-01   1.9864784e-01   1.9686734e-01   1.9509485e-01   1.9333038e-01   1.9157392e-01   1.8982548e-01   1.8808505e-01   1.8635264e-01   1.8462824e-01   1.8291186e-01   1.8120350e-01   1.7950315e-01   1.7781082e-01   1.7612650e-01   1.7445019e-01   1.7278191e-01   1.7112163e-01   1.6946938e-01   1.6782513e-01   1.6618891e-01   1.6456070e-01   1.6294050e-01   1.6132832e-01   1.5972416e-01   1.5812801e-01   1.5653987e-01   1.5495976e-01   1.5338765e-01   1.5182356e-01   1.5026749e-01   1.4871944e-01   1.4717939e-01   1.4564737e-01   1.4412336e-01   1.4260736e-01   1.4109938e-01   1.3959942e-01   1.3810747e-01   1.3662353e-01   1.3514761e-01   1.3367971e-01   1.3221982e-01   1.3076795e-01   1.2932409e-01   1.2788825e-01   1.2646043e-01   1.2504062e-01   1.2362882e-01   1.2222504e-01   1.2082928e-01   1.1944153e-01   1.1806179e-01   1.1669007e-01   1.1532637e-01   1.1397068e-01   1.1262301e-01   1.1128335e-01   1.0995171e-01   1.0862809e-01   1.0731248e-01   1.0600488e-01   1.0470530e-01   1.0341374e-01   1.0213019e-01   1.0085465e-01   9.9587136e-02   9.8327633e-02   9.7076145e-02   9.5832673e-02   9.4597216e-02   9.3369775e-02   9.2150349e-02   9.0938938e-02   8.9735543e-02   8.8540163e-02   8.7352798e-02   8.6173449e-02   8.5002115e-02   8.3838797e-02   8.2683494e-02   8.1536207e-02   8.0396935e-02   7.9265678e-02   7.8142436e-02   7.7027210e-02   7.5920000e-02   7.4820805e-02   7.3729625e-02   7.2646460e-02   7.1571311e-02   7.0504178e-02   6.9445059e-02   6.8393957e-02   6.7350869e-02   6.6315797e-02   6.5288740e-02   6.4269699e-02   6.3258673e-02   6.2255662e-02   6.1260667e-02   6.0273688e-02   5.9294723e-02   5.8323774e-02   5.7360841e-02   5.6405922e-02   5.5459020e-02   5.4520132e-02   5.3589260e-02   5.2666403e-02   5.1751562e-02   5.0844736e-02   4.9945926e-02   4.9055131e-02   4.8172351e-02   4.7297587e-02   4.6430838e-02   4.5572104e-02   4.4721386e-02   4.3878683e-02   4.3043996e-02   4.2217324e-02   4.1398667e-02   4.0588026e-02   3.9785400e-02   3.8990790e-02   3.8204195e-02   3.7425615e-02   3.6655051e-02   3.5892502e-02   3.5137969e-02   3.4391450e-02   3.3652948e-02   3.2922460e-02   3.2199988e-02   3.1485532e-02   3.0779091e-02   3.0080665e-02   2.9390255e-02   2.8707860e-02   2.8033480e-02   2.7367116e-02

